Virus genome sequence classification using features based on nucleotides, words and compression

The ICTV develops, refines and maintains a universal virus taxonomy; Order is the highest taxon in the branching hierarchy of recognised viral taxa. Historically, ICTV (sub)committees have classified viruses on the basis of morphological characteristics and various other attributes. Today, virtually all new viral genomes are assembled from metagenomic datasets and are not linked directly to biological agents. Thus, placing a virus into a taxonomic scheme solely from primary genome structure is an increasingly important problem. Various simple descriptive statistics of a viral genome sequence have been used successfully for virus classification. Here, we use the NCBI's viral and viroid reference sequence collection (RefSeq) and a common experimental framework to compare the performance of different genome sequence-derived features and classifiers in the task of assigning a virus to one of seven ICTV Orders. The nucleotide-, word-, and compression-based features we consider include genome length, the k-mer Natural Vector (k = 1, ..., 6) and its derivatives, return time distribution, and general-purpose and DNA-specific compression ratios; the classifiers used are the k-NN and SVM. The combination of genome length and k-NN has the worst, yet still respectable, performance (mean error rate of 0.137); the best performance is achieved using 4-mer counts and SVM (mean error rate of 0.006). We investigate the main causes of misclassification, explore which viruses are more difficult to classify, and use the best performing combination to predict the Orders of 1,834 unclassified viruses. A subsequent version of RefSeq assigned Orders to 17 of these previously unlabelled viruses. Since 16 of our predictions match these assignments, our approach could aid virologists dealing with viruses that are known only from sequence data.

==> VirusGenomeRef.txt <==
%% search topics using "%%% " 
%%%%%%%%%%%%%%%% Ordered by year %%%%%%%%%%%%%%%%
@article{HuffmanIRE1952,
  title={A method for the construction of minimum-redundancy codes},
  author={Huffman, David A},
  journal={Proceedings of the IRE},
  volume={40},
  number={9},
  pages={1098--1101},
  year={1952},
  publisher={IEEE},
  url = {https://dx.doi.org/10.1109/JRPROC.1952.273898}}

@article{Kolmogorov1963IJS,
  title={On tables of random numbers},
  author={Kolmogorov, Andrei N},
  journal={Sankhy{\=a}: The Indian Journal of Statistics, Series A},
  pages={369--376},
  year={1963},
  publisher={JSTOR},
  url={http://www.jstor.org/stable/25049284}}

% (3778 citations)
@article{FitchS1967,
  author = {Fitch, W. M. and Margoliash, E.},
  year = {1967},
  title = {Construction of phylogenetic trees},
  journal = {Science},
  volume = {155(3760)},
  pages = {279--284}}

@article{BloomCACM1970,
  title={Space/time trade-offs in hash coding with allowable errors},
  author={Bloom, Burton H},
  journal={Communications of the ACM},
  volume={13},
  number={7},
  pages={422--426},
  year={1970},
  publisher={ACM},
  url={https://dx.doi.org/10.1145/362686.362692}}

% (9533 citations) First paper of global alignment algorithm.
@article{NeedlemanJMB1970,
  author = {Needleman, S. B. and Wunsch, C. D.},
  year = {1970},
  title = {A general method applicable to the search for similarities in the amino acid sequence of two proteins},
  journal = {Journal of Molecular Biology},
  volume = {48(3)},
  pages = {443-453}}

% (492 citations) original paper of Baltimore system of virus taxonomy.
@article{BaltimoreBR1971,
  author = {Baltimore, D.},
  year = {1971},
  title = {Expression of animal virus genomes},
  journal = {Bacteriol Review},
  volume = {35(3)},
  pages = {235-241},
  url = {http://www.ncbi.nlm.nih.gov/pubmed/4329869}}

% (1782 citations) Propose Lempel-Ziv (LZ) complexity for sequences.
@article{LempelTIT1976,
  author = {Lempel, A. and Ziv, J.},
  year = {1976},
  title = {On the complexity of finite sequences},
  journal = {IEEE Transactions on Information Theory},
  volume = {22(1)},
  pages = {75--81}}

@article{ZivTIT1977,
  title={A universal algorithm for sequential data compression},
  author={Ziv, Jacob and Lempel, Abraham},
  journal={IEEE Transactions on Information Theory},
  volume={23},
  number={3},
  pages={337--343},
  year={1977},
  publisher={IEEE}}

@inbook{Dayhoff1978,
  title={A model of evolutionary change in proteins},
  author={Dayhoff, M. O. and Schwartz, R. and Orcutt, B.},
  editor = {Dayhoff, M. O.},
  booktitle = {Atlas of protein sequence and structure},
  volume={5},
  number={3},
  pages={345--352},
  publisher={National Biomedical Research Foundation},
  location={Washington, DC},
  year={1978}}

% (8782 citations) First paper of local alignment algorithm. 
@article{SmithJMB1981,
  author = {Smith, T. F. and Waterman, M. S.},
  year = {1981},
  title = {Identification of common molecular subsequences},
  journal = {Journal of Molecular Biology},
  volume = {147(1)},
  pages = {195-197},
  note = {}}
  
% (309 citations) repr. a DNA seq. using a 3D curve, which can be displayed and manipulated conveniently. H curves appear to be particularly suitable for the visual analysis and comprehension of both the local and the global features of long DNA sequences.
@article{HamoriJBC1983,
  author = {Hamori, E. and Ruskin, J.},
  year = {1983},
  title = {H curves, a novel method of representation of nucleotide series especially suited for long {DNA} sequences},
  journal = {Journal of Biological Chemistry},
  volume = {258(2)},
  pages = {1318--1327}}

% (cited by 738)
@article{MurtaghCJ1983,
  author = {Murtagh, F.},
  year = {1983},
  title = {A Survey of Recent Advances in Hierarchical Clustering Algorithms},
  journal = {The Computer Journal},
  volume = {26(4)},
  pages = {354--359},
  url = {https://dx.doi.org/10.1093/comjnl/26.4.354}}
  
% One of the seminal works on CART decision trees.
@book{Breiman1984,
  author = {Breiman, L. and Friedman, J. H. and Olshen, R. A. and Stone, C. J.},
  year = {1984},
  title = {Classification and regression trees},
  publisher = {Wadsworth and Brooks/Cole Advanced Books and Software},
  address = {Monterey, CA}}

% (93 citations) Simplify \cite{HamoriN1985} to 2D, but has high degeneracy.
@article{GatesN1985,
  author = {Gates, M. A.},
  year = {1985},
  title = {Simpler DNA sequence representations},
  journal = {Nature},
  volume = {316(6025)},
  pages = {219}}
 
% (95 citations) Use a 3D curve to represent a DNA sequence.
@article{HamoriN1985,
  author = {Hamori, E.},
  year = {1985},
  title = {Novel {DNA} sequence representation},
  journal = {Nature},
  volume = {314(6012)},
  pages = {585--586}}
  
% (224 citations) This paper initiates the study of alignment-free sequence comparison based on k-mer repr.. It is also the first paper that uses the classic string representation based on the k-mer model for the comparison of genome sequences. It proposes a simple modified Euclidean distance measure for Markov Chain homogeneity of DNA sequences, shows the first tests on a small set of sequences and found some promising results without using any alignments.
@article{BlaisdellPNAS1986,
  author = {Blaisdell, B. E.},
  year = {1986},
  title = {A measure of the similarity of sets of sequences not requiring sequence alignment},
  journal = {Proceedings of the National Academy of Sciences},
  volume = {83(14)},
  pages = {5155--5159}}
  
% (202 citations) A method is presented for embedding nucleotide sequence data in a simple metric space.
@article{GatesJTB1986,
  author = {Gates, M. A.},
  year = {1986},
  title = {A Simple way to look a {DNA}},
  journal = {Journal of Theoretical Biology},
  volume = {119(3)},
  pages = {319--328}}

% (cited by 357)
@article{GordonJRSS1987,
  author = {Gordon, A. D.},
  year = {1987},
  title = {A Review of Hierarchical Classification},
  journal = {Journal of the Royal Statistical Society},
  volume = {150(2)},
  pages = {119--137},
  url = {http://www.jstor.org/stable/2981629/}}
  
% (42529 citations)
@article{SaitouMBE1987,
  author = {Saitou, N. and Nei, M.},
  year = {1987},
  title = {The neighbor-joining method: A new method for reconstructing phylogenetic trees},
  journal = {Molecular Biology and Evolution},
  volume = {4(4)},
  pages = {406--425}}
  
% (cited by 10921)  
@book{Jain1988,
 author = {Jain, A. K. and Dubes, R. C.},
 title = {Algorithms for Clustering Data},
 year = {1988},
 publisher = {Prentice-Hall, Inc.},
 address = {Upper Saddle River, NJ}}

@article{Myers1988,
  title={Optimal alignments in linear space},
  author={Myers, Eugene W and Miller, Webb},
  journal={Bioinformatics},
  volume={4},
  number={1},
  pages={11--17},
  year={1988},
  publisher={Oxford Univ Press},
  url={ https://doi.org/10.1093/bioinformatics/4.1.11}}

@article{PearsonPNAS1988,
  author = {Pearson, W. R. and Lipman, D. J.},
  year = {1988},
  title = {Improved tools for biological sequence comparison},
  journal = {Proceedings of the National Academy of Sciences},
  volume = {85(8)},
  pages = {2444--2448}}
  
% (246 citations) This is the first paper that uses sequence-based taxonomy. It computes percentage homologies for amino acid sequence after alignment. Results show that homology of coat proteins can serve as a basis for identification and classification of the potyvirus group. Coat protein data, in combination with information on the nature of the potyvirus particle assembly, can be used to develop rationally designed, simple serological techniques.
@article{ShuklaJGV1988,
  author = {Shukla, D. D. and Ward, C. W.},
  year = {1988},
  title = {Amino-acid sequence homology of coat proteins as a basis for identification and classification of the potyvirus group},
  journal = {Journal of General Virology},
  volume = {69(11)},
  pages = {2703--2710}}
  
% (58608 citations) This paper introduces sequence search tool using local alignment algorithm (abbr. BLAST). The search involves sequence alignment and scoring. BLAST uses a heuristic algorithm which seeks local as opposed to global alignments and is therefore able to detect relationships among sequences which share only isolated regions of similarity. 
@article{AltschulJMB1990,
  author = {Altschul, S. F. and Gish, W. and Miller, W. and Myers, E. W. and Lipman, D. J.},
  year = {1990},
  title = {Basic local alignment search tool},
  journal = {Journal of Molecular Biology},
  volume = {215(3)},
  pages = {403--410}}
  
% (519 citations) First paper that uses CGR for genome.
@article{JeffreyNAR1990,
  author = {Jeffrey, H. J.},
  year = {1990},
  title = {Chaos game representation of gene structure},
  journal = {Nucleic Acids Research},
  volume = {18(8)},
  pages = {2163--2170}}
  
@article{PearsonME1990,
  author = {Pearson, W. R.},
  year = {1990},
  title = {Rapid and sensitive sequence comparison with {FASTP} and {FASTA}},
  journal = {Methods in Enzymology},
  volume = {183},
  pages = {63--98}}

@article{AltmanAS1992,
  author = {Altman, N. S.},
  year = {1992},
  title = {An introduction to kernel and nearest-neighbor nonparametric regression},
  journal = {The American Statistician},
  volume = {46(3)},
  pages = {175--185},
  url = {http://dx.doi.org/10.1080/00031305.1992.10475879}}

@article{HenikoffPNAS1992,
  title={Amino acid substitution matrices from protein blocks},
  author={Henikoff, Steven and Henikoff, Jorja G},
  journal={Proceedings of the National Academy of Sciences},
  volume={89},
  number={22},
  pages={10915--10919},
  year={1992},
  publisher={National Acad Sciences},
  url={http://www.pnas.org/content/89/22/10915.full.pdf}}

% (147 citations, referred by \cite{Brinkman2001}) This tutorial aims to present a practical guide of selecting a set of methods for phylogenetic analysis of nucleic acid sequences. It helps to understand phylogenetic analysis in research papers.
% The tutorial details 5 basic steps in the phylogenetic analysis of DNA sequences (Fig.1): 1) align sequences: one of the most troublesome aspects of phylogenetic analysis, and it is an area of intensive research and refinement; 2) identify regions of interest: examine e.g. transition/transversion ratios, or shape of tree-length distribution; 3) choose a method of phylogenetic inference: distance-based, which compute distance between DNA sequences, or character-based, which examine each event of mutation; 4) estimate phylogenetic relationships: search for the optimal tree using exact or heuristic methods; 5) evaluate results: use analytic or resampling techniques.
@article{HillisME1993,
  author = {Hillis, D. M. and Allard, M. W. and Miyamoto, M. M.},
  year = {1993},
  title = {Analysis of {DNA} sequence data: phylogenetic inference},
  journal = {Methods in Enzymology},
  volume = {224},
  pages = {456--487}}

@article{Burrows1994,
  title={A block-sorting lossless data compression algorithm},
  author={Burrows, Michael and Wheeler, David J},
  year={1994},
  publisher={Citeseer}}

% (70 citations) It compares the D2 distance with alignment-based results of FASTA, and demonstrates that d2 is a unique, sensitive, and selective method of rapid sequence comparison that can detect novel sequence relationships which remain undetected by alternate methodologies.
@article{HideJCB1994,
  author = {Hide, W. and Burke, J. P. and Davison, D. B.},
  year = {1994},
  title = {Biological evaluation of d2, an algorithm for high-performance sequence comparison},
  journal = {Journal of Computational Biology},
  volume = {1(3)},
  pages = {199--215}}
  
% (862 citations) the paper studies the computational complexity of two popular problems in multiple sequence alignment (MSA): multiple alignment with SP-score and multiple tree alignment. Using MSA, a complete database search is not feasible for long sequences.
@article{WangJCB1994,
  author = {Wang, L. and Jiang, T.},
  year = {1994},
  title = {On the complexity of multiple sequence alignment},
  journal = {Journal of Computational Biology},
  volume = {1(4)},
  pages = {337--348},
  url = {http://dx.doi.org/10.1089/cmb.1994.1.337}}

@article{CortesML1995,
  author = {Cortes, C. and Vapnik, V.},
  year = {1995},
  title = {Support-vector networks},
  journal = {Machine Learning},
  volume = {20(3)},
  pages = {273--297},
  url = {http://dx.doi.org/10.1007/BF00994018}}

@book{Waterman1995,
  author = {Waterman, M. S.},
  year = {1995},
  title = {Introduction to Computational Biology: Maps, Sequences, and Genomes: Interdisciplinary Statistics},
  publisher = {Chapman and Hall/CRC},
  address = {Boca Raton, FL}}

% (Cited by 1815) This paper provides the first online-construction of suffix trees, aka Ukkonen's alg., with linear-time for a constant-size alphabet, and worst-case time of O(n logn) in general. 1hr16min video tutorial: https://www.youtube.com/watch?v=aPRqocoBsFQ
@article{UkkonenA1995,
  author = {Ukkonen, E.},
  year = {1995},
  title = {On-line construction of suffix trees},
  journal = {Algorithmica},
  volume = {14(3)},
  pages = {249--260},
  url = {http://dx.doi.org/10.1007/BF01206331}}

 % (14039 citations) propose bagging.
@article{BreimanML1996,
  author = {Breiman, L.},
  year = {1996},
  title = {Bagging predictors},
  journal = {Machine Learning},
  volume = {24(2)},
  pages = {123--140}}

@online{Deutsch1996,
author = {Deutsch, P.},
title = {DEFLATE Compressed Data Format Specification},
month = {May},
year = {1996},
note = {Retrieved from November  1, 2016, from https://tools.ietf.org/html/rfc1951}}

% (Cited by 90)
@article{OliverJME1996,
  author = {Oliver, J. L. and Marin, A.},
  year = {1996},
  title = {A relationship between GC content and coding-sequence length},
  journal = {Journal of Molecular Evolution},
  volume = {43(3)},
  pages = {216--223}}
  
% (59012 citations) This paper motivates methods of alignment-free sequence analysis. 
% The Gapped BLAST algorithm allows gaps (deletions and insertions) to be introduced into the alignments that are returned. Allowing gaps means that similar regions are not broken into several segments. The scoring of these gapped alignments tends to reflect biological relationships more closely.
% Position-Specific Iterated BLAST (PSI-BLAST) provides an automated, easy-to-use version of a "profile" search, which is a sensitive way to look for sequence homologues. The program first performs a gapped BLAST database search. The PSI-BLAST program uses the information from any significant alignments returned to construct a position-specific score matrix, which replaces the query sequence for the next round of database searching. PSI-BLAST may be iterated until no new significant alignments are found. At this time PSI-BLAST may be used only for comparing protein queries with protein databases.
@article{AltschulNAR1997,
  author = {Altschul, S. F. and Madden, T. L. and Schaffer, A. A. and Zhang, J. and Zhang, Z. and Miller, W. and Lipman, D. J.},
  year = {1997},
  title = {Gapped {BLAST} and {PSI-BLAST}: a new generation of protein database search programs},
  journal = {Nucleic Acids Research},
  volume = {25(17)},
  pages = {3389--3402}}

@article{HyypiJGV1997,
  title={Classification of enteroviruses based on molecular and biological properties.},
  author={Hyypi, T. and Hovi, T. and Knowles, N. J. and Stanway, G.},
  journal={Journal of General Virology},
  volume={78},
  number={1},
  pages={1--11},
  year={1997},
  publisher={Microbiology Society},
  url={http://dx.doi.org/10.1099/0022-1317-78-1-1}}

% (cited by 1136) seminal work on hierarchical classification.
@inproceedings{KollerPICML1997,
    author = {Koller, D. and Sahami, M.},
    title = {Hierarchically classifying documents using very few words},
    booktitle = {Proceeding of the 14th International Conference on Machine Learning},
    year = {1997},
    pages = {170--178}}

% http://www.stat.tugraz.at/courses/files/DoE.pdf
@book{Montgomery1997,
author = {Montgomery, D.C.},
title = {Design and Analysis of Experiments (4th ed.)},
publisher = {Wiley},
year = {1997}}

@article{WuB1997,
  author = {Wu, T. J. and Burke, J. P. and Davison, D. B.},
  year = {1997},
  title = {A measure of {DNA} sequence dissimilarity based on {M}ahalanobis distance between frequencies of words},
  journal = {Biometrics},
  volume = {53(4)},
  pages = {1431--1439}}
  
@book{Durbin1998,
  author = {Durbin, R. and Eddy, S. R. and Krogh, A. and Mitchison, G.},
  year = {1998},
  title = {Biological Sequence Analysis},
  publisher = {Cambridge University Press}}
  
@inproceedings{KudenkoAAAI1998,
  title={Feature generation for sequence categorization},
  author={Kudenko, Daniel and Hirsh, Haym},
  booktitle={AAAI/IAAI},
  pages={733--738},
  year={1998}}
 
% (154 citations) results from whole genome classification of Bacteria, Archaea and Eukarya disagree some of the existing conjectures of the tree of life (tree of life involves Bacteria, Archaea and Eukarya, but not viruses).
@article{PennisiS1998,
  author = {Pennisi, E.},
  year = {1998},
  title = {Genome data shake tree of life},
  journal = {Science},
  volume = {280(5364)},
  pages = {672--674}}

% url = {http://eu.wiley.com/WileyCDA/WileyTitle/productCd-0471030031.html}
@book{Vapnik1998,
  author = {Vapnik, V. N.},
  title = {Statistical learning theory},
  publisher = {Wiley-Interscience},
  year = {1998},
  month = {September},
  address = {New York, NY}}

@inproceedings{BennettNIPS1999,
  title={Semi-supervised support vector machines},
  author={Bennett, Kristin P and Demiriz, Ayhan},
  booktitle={Advances in Neural Information processing systems},
  pages={368--374},
  year={1999}}

% (259 citations)
@inproceedings{ChenGISWGI1999,
  author = {Chen, X. and Kwong, S. and Li, M.},
  year = {1999},
  title = {A compression algorithm for {DNA} sequences and its applications in genome comparison},
  booktitle = {Genome Informatics Series Workshop on Genome Informatics},
  volume = {10},
  pages = {51--61}}
  
% (cited by 863)
@article{DelcherNAR1999,
  author = {Delcher, A. L. and Kasif, S. and Fleischmann, R. D. and Peterson, J. and White, O. and Salzberg, S. L.},
  year = {1999},
  title = {Alignment of whole genomes},
  journal = {Nucleic Acids Research},
  volume = {27(11)},
  pages = {2369--2376},
  url = {http://dx.doi.org/10.1093/nar/27.11.2369}}
  
% (1653 citations) bacteria
@article{DoolittleS1999,
  author = {Doolittle, W. F.},
  year = {1999},
  title = {Phylogenetic classification and the universal tree},
  journal = {Science},
  volume = {284(5423)},
  pages = {2124--2129}}

% (cited by 12151)
@article{JainCS1999,
 author = {Jain, A. K. and Murty, M. N. and Flynn, P. J.},
 title = {Data Clustering: A Review},
 journal = {ACM Computing Surveys (CSUR)},
 volume = {31(3)},
 year = {1999},
 pages = {264--323},
 url = {https://dx.doi.org/10.1145/331499.331504},
 acmid = {331504},
 publisher = {ACM},
 address = {New York, NY}}
 
% (42 citations) "there is nothing like a straight one-to-one correspondence between genomes, and in distant genomes, most of the members may not be orthologous" motivates \cite{YuDR2010}.
@article{KooninB1999,
  author = {Koonin, E. V.},
  year = {1999},
  title = {The emerging paradigm and open problems in comparative genomics},
  journal = {Bioinformatics},
  volume = {15(4)},
  pages = {265--266}}

@inproceedings{LeshICKDD1999,
  title={Mining features for sequence classification},
  author={Lesh, Neal and Zaki, Mohammed J and Ogihara, Mitsunori},
  booktitle={Proceedings of the fifth ACM SIGKDD international conference on Knowledge discovery and data mining},
  pages={342--346},
  year={1999},
  organization={ACM}}
  
% Review Bayesian and other networks for bioinformatics community: rlf. b/t DBN and HMM, Boolean network; summarize methods to learn DBN in 4 scenarios (know structure and full observation, know structure and partial observation, unknow structure and full observation, unknow structure and partial observation); DBN with continuous states.
@TECHREPORT{Murphy1999,
    author = {Murphy, K. and Mian, S.},
    title = {Modelling gene expression data using dynamic bayesian networks},
    institution = {},
    year = {1999}}

% (101 citations) bacteria
@article{PennisiS1999,
  author = {Pennisi, E.},
  year = {1999},
  title = {Is it time to uproot the tree of life?},
  journal = {Science},
  volume = {284(5418)},
  pages = {1305--1307}}

% (Cited by 4094)
@article{PlattALMC1999,
  title={Probabilistic outputs for support vector machines and comparisons to regularized likelihood methods},
  author={Platt, John and others},
  journal={Advances in large margin classifiers},
  volume={10},
  number={3},
  pages={61--74},
  year={1999},
  publisher={Cambridge, MA}}

@article{VyuginCJ1999,
  title={Algorithmic complexity and stochastic properties of finite binary sequences},
  author={V'yugin, Vladimir V},
  journal={The Computer Journal},
  volume={42},
  number={4},
  pages={294--317},
  year={1999},
  publisher={Oxford University Press},
  url={https://doi.org/10.1093/comjnl/42.4.294}}

@article{AttwoodS2000,
  title={The Babel of bioinformatics},
  author={Attwood, Teresa K},
  journal={Science},
  volume={290},
  number={5491},
  pages={471--473},
  year={2000},
  publisher={American Association for the Advancement of Science},
  url={https://doi.org/10.1126/science.290.5491.471}}

% (253 citations) bacteria
@article{DoolittleS2000,
  author = {Doolittle, W. F.},
  year = {2000},
  title = {Uprooting the tree of life},
  journal = {Science},
  volume = {282(2)},
  pages = {90--95}}
 
% (cited by 920) Contributions of the paper: 1) 1st application of hierarchical classification on a large, heterogeneous collection of web content; 2) use SVM as classifier. 3) propose 2 rules to decide which models to train for hierarchical classification: Boolean (w/i the same 1st-level category); multiplicative (high chance of belong in 1st-/2nd-level).
@inproceedings{DumaisSIGIR2000,
    author = {Dumais, S. and Chen, H.},
    title = {Hierarchical classification of Web content},
    booktitle = {Proceedings of the 23rd annual international ACM (SIGIR)},
    year = {2000},
    pages = {256--263},
    url = {http://dx.doi.org/10.1145/345508.345593}}

% (Cited by 270)
@article{ReinertJCB2000,
  author = {Reinert, G. and Schbath, S. and Waterman, M. S.},
  year = {2000},
  title = {Probabilistic and statistical properties of words: an overview},
  journal = {Journal of Computational Biology},
  volume = {7(1-2)},
  pages = {1--46},
  url = {http://dx.doi.org/10.1089/10665270050081360}}

% (170 citations) The paper defines CGR to be "an iterative mapping technique that processes sequences of units [...] in order to find the coordinates for their position in a continuous space". The paper also finds that distribution of positions in the CGR plane were shown to be a generalization of Markov chain probability tables that accommodates non-integer orders. Therefore, Markov models are particular cases of CGR models. In addition, the CGR generalization has both practical (computational efficiency) and fundamental (scale independence) advantages.  
@article{AlmeidaB2001,
  author = {Almeida, J. S. and Carrico, J. A. and Maretzek, A. and Noble, P. A. and Fletcher, M.},
  year = {2001},
  title = {Analysis of genomic sequences by Chaos game representation},
  journal = {Bioinformatics},
  volume = {17(5)},
  pages = {429--437}}
  
% (20268 citations) proposed random forests, which add an additional layer of randomness (random subset of attributes) to bagging \cite{BreimanML1996}.
@article{BreimanML2001,
  author = {Breiman, L.},
  year = {2001},
  title = {Random Forests},
  journal = {Machine Learning},
  volume = {45(1)},
  pages = {5--32},
  url = {http://dx.doi.org/10.1023/A:1010933404324}}

% (771 citations) This tutorial about phylogenetic analysis is a detailed version of \cite{HillisME1993}.
@incollection{Brinkman2001,
  author  = {Brinkman, F. S. L. and Leipe, D. D.},
  title   = {Phylogenetic analysis},
  booktitle= {Bioinformatics: A Practical Guide to the Analysis of Genes and Proteins},
  publisher= {John Wiley and Sons, Inc.},
  editor  = {Baxevanis, A. D. and Ouellette B. F. F.},
  chapter = {14},
  edition = {2},
  year    = {2001}}

@article{JustJCB2001,
  title={Computational complexity of multiple sequence alignment with SP-score},
  author={Just, W.},
  journal={Journal of computational biology},
  volume={8},
  number={6},
  pages={615--623},
  year={2001},
  publisher={Mary Ann Liebert, Inc.}}

% www.siam.org/meetings/sdm01/pdf/sdm01_13.pdf
% 'reduced' means using A^- instead of A, where A^- consists random samples of rows in A. SVM (eq1) => SVM w/ strong convexity (eq5) => SVM as unconstraint opt. prob. (eq7) but can't use Newtown's method for opt. => GSVM (eq8) => GSVM as unconstraint opt. prob. (eq13) => smooth GSVM (eq14) => smoothing param a->inf (eq10) => RSVM (eq15) by replacing A w/ A^-.  
@inproceedings{LeeSIAM2001,
    author = {Lee, Y.-J. and Mangasarian, O. L.},
    title = {{RSVM}: Reduced support vector machines},
    booktitle = {Society for Industrial and Applied Mathematics},
    year = {2001},
    pages = {00--07}}

% (532 citations)
@article{LiB2001,
  author = {Li, M. and Badger, J. H. and Chen, X. and Kwong, S. and Kearney, P. and Zhang, H.},
  year = {2001},
  title = {An information-based sequence distance and its application to whole mitochondrial genome phylogeny},
  journal = {Bioinformatics},
  volume = {17(2)},
  pages = {149--154},
  url = {https://doi.org/10.1093/bioinformatics/17.2.149}}

% (Cited by 208)
@article{BirdsellMBE2002,
  author = {Birdsell, J. A.},
  year = {2002},
  title = {Integrating genomics, bioinformatics, and classical genetics to study the effects of recombination on genome evolution},
  journal = {Molecular Biology and Evolution},
  volume = {19(7)},
  pages = {1181--1197},
  url = {http://dx.doi.org/10.1093/oxfordjournals.molbev.a004176}}

% manual on the program \cite{BreimanML2001}, but v3.1 should be outdated now. 
% http://oz.berkeley.edu/users/breiman/Using_random_forests_V3.1.pdf
@manual{Breiman2002,
  author = {Breiman, L.},
  year = {2002},
  title = {Manual on setting up, using, and understanding random forests v3.1}}

% Current methods do classification and feature selection separately via a filter-wrapper strategy, typically using SVM and MPM as wrappers. LIKNON, implementing a sparse classifier to solve opt. prob. (eq5: min. a linear func. s.t. linear ineq.), can acomplish the two tasks simultaneously.
@article{GrateAB2002,
  author = {Grate, L. R. and Bhattacharyya, C. and Jordan, M. I. and Mian, I. S.},
  year = {2002},
  title = {Simultaneous Relevant Feature Identification and Classification in High-Dimensional Spaces},
  journal = {Algorithms in Bioinformatics: Lecture Notes in Computer Science},
  volume = {2452},
  pages = {1--9}}

@article{HeIEJMD2002,
  author = {He, P. and Wang, J.},
  year = {2002},
  title = {Numerical characterization of {DNA} primary sequence},
  journal = {Internet Electronic Journal of Molecular Design},
  volume = {1(12)},
  pages = {668--674},
  url = { http://www.biochempress.com}}

% (3784 citations) MAFFT (Multiple sequence Alignment based on Fast Fourier Transform) includes two novel techniques. (i) homologous regions are rapidly identified by FFT, in which an amino acid sequence is converted to a sequence composed of volume and polarity values of each amino acid residue. (ii) a simplified scoring system that performs well for reducing CPU time and increasing the accuracy of alignments.
@article{KatohNAR2002,
  author = {Katoh, K. and Misawa, K. and Kuma, K. and Miyata, T.},
  year = {2002},
  title = {{MAFFT}: a novel method for rapid multiple sequence alignment based on fast {F}ourier transform},
  journal = {Nucleic Acids Research},
  volume = {30(14)},
  pages = {3059--3066},
  url = {http://dx.doi.org/10.1093/nar/gkf436}}

% (Cited by 993) This paper intro. spectrum kernel, a type of string kernel, which is def. as follows: given a seq. x, Phi_k(x) = (phi_a(x))_{a in A^k}  is the feature vec. of x, where phi_a(x) = number of occurrences of a in x. E.g. when k=1 and A={a,c,g,t}, Phi_1(x) = (phi_a(x), phi_c(x), phi_g(x), phi_t(x)). the spectrum kernel is K_k(x,y) = <Phi_k(x),Phi_k(y)>. A very efficient method for computing K_k(x,y) is to build a suffix tree \cite{UkkonenA1995} for the collection of k-length subsequences of x and y, obtained by moving a k-length sliding window across each of x and y. The paper also intro. an efficient method to predict new samples in linear time.
@inproceedings{LesliePSB2002,
  author = {Leslie, C. and Eskin, E. and Noble, W. S.},
  year = {2002},
  title = {The spectrum kernel: a string kernel for SVM protein classification},
  booktitle = {Pacific Symposium on Biocomputing},
  publisher = {World Scientific Publishing},
  volume = {},
  pages = {564--575}}

% (Cited by 261) Intro. mismatch string kernel, which expand spectrum kernel in \cite{LesliePSB2002} by incorporating k-mers that differ from the target by at most m char.. The feature vet. is similar as that in \cite{LesliePSB2002} except that phi_a(x) = 1 if a differs from x by at most m char.. The paper also intro. mismatch tree data structure to compute kernel efficiently. Experiments are conducted to detect remote protein homology.
@inproceedings{LeslieNIPS2002,
  author = {Leslie, C. and Eskin, E. and Weston, J. and Noble, W. S.},
  year = {2002},
  title = {Mismatch string kernels for SVM protein classification},
  booktitle = {Advances in Neural Information Processing Systems},
  publisher = {MIT Press},
  volume = {15},
  pages = {}}

% (3117 citations) describes R package randomForest, an interface to the Fortran programs by Breiman and Cutler (http://www.stat.berkeley.edu/users/breiman/).
% http://www.bios.unc.edu/~dzeng/BIOS740/randomforest.pdf
@article{LiawRN2002,
    title = {Classification and Regression by randomForest},
    author = {Liaw, A. and Wiener, M.},
    journal = {R News},
    year = {2002},
    volume = {2(3)},
    pages = {18--22}}
  
% (Cited by 1401) We propose a string kernel to measure seq. similarity based on discontinuous kmers. The subsequences are weighted by an exponentially decaying factor of their full length in the text, hence emphasising those occurrences that are close to contiguous. The paper also intro. an efficiently dynamic programming technique to evaluate the kernel. 
@article{LodhiJMLR2002,
  author = {Lodhi, H. and Saunders, C. and Shawe-Taylor, J. and Cristianini, N. and Watkins, C.},
  year = {2002},
  title = {Text Classification using String Kernels},
  journal = {The Journal of Machine Learning Research},
  volume = {2},
  pages = {419--444},
  url = {http://dx.doi.org/10.1162/153244302760200687}}

@article{LynchPNAS2002,
  title={Intron evolution as a population-genetic process},
  author={Lynch, Michael},
  journal={Proceedings of the National Academy of Sciences},
  volume={99},
  number={9},
  pages={6118--6123},
  year={2002},
  publisher={National Acad Sciences},
  url={http://www.pnas.org/content/99/9/6118.full.pdf}}

% (Cited by 738) a pioneering paper that proposes to use spaced-word matches instead of contiguous-word matches as a first step in homology searching. Seed model: a fixed pattern where match and don't care positions is defined. Advantage: word matches at nearby positions are statistically less dependent on e.o.; better able to identify homologue sequence regions; more efficient.
@article{MaB2002,
  author = {Ma, B. and Tromp, J. and Li, M.},
  year = {2002},
  title = {{PatternHunter}: faster and more sensitive homology search},
  journal = {Bioinformatics},
  volume = {18(3)},
  pages = {440--445}}

@article{ZhangN2002,
  title={Genome shuffling leads to rapid phenotypic improvement in bacteria},
  author={Zhang, Ying-Xin and Perry, Kim and Vinci, Victor A and Powell, Keith and Stemmer, Willem PC and del Cardayr{\'e}, Stephen B},
  journal={Nature},
  volume={415},
  number={6872},
  pages={644--646},
  year={2002},
  publisher={Nature Publishing Group},
  url={http://dx.doi.org/10.1038/415644a}}

% (cited by 1511) This is one of the earliest and most influential papers on Neural network language model.
% A goal of statistical language modeling is to learn the joint probability function of sequences of words in a language. Traditional but very successful approaches based on n-grams obtain generalization by concatenating very short overlapping sequences seen in the training set. We propose to learn a distributed representation for words which allows each training sentence to inform the model about an exponential number of semantically neighboring sentences. The model learns simultaneously (1) a distributed representation for each word along with (2) the probability function for word sequences, expressed in terms of these representations. The model architecture is in Fig.1.
@article{BengioJMLR2003,
  author = {Bengio, Y. and Ducharme, R. and Vincent, P. and Jauvin, C. },
  year = {2003},
  title = {A Neural Probabilistic Language Model},
  journal = {Journal of Machine Learning Research},
  volume = {3},
  pages = {1137--1155}}
  
% Extend GrateAB2002 to journel paper with extensive experiments on biological data.
@article{BhattacharyyaaSP2003,
  author = {Bhattacharyyaa, C. and Grate, L. R. and Rizki, A. and Radisky, D. and Molina, F. J. and Jordan, M. I. and Bissell, M. J. and Mian, I. S.},
  year = {2003},
  title = {Simultaneous classification and relevant feature identification in high-dimensional spaces: application to molecular profiling data},
  journal = {Signal Processing},
  volume = {83(4)},
  pages = {729--743}}

% (4284 citations) Clustal is a series of widely used computer programs for multiple sequence alignment. There have been many incarnations of Clustal. 1) Clustal: The original software for progressive alignment based on a phylogenetic tree. 2) ClustalV: A rewrite of the original Clustal package that included phylogenetic tree reconstruction on the final alignment for the first time. 3) ClustalW: command line interface. 4) ClustalX: This version has a graphical user interface. 5) Clustal Omega: Command line-only program. The papers describing the clustal software have been very highly cited, with two appearing in a list of the most cited papers of all time.
@article{ChennaNAR2003,
  author = {Chenna, R. and Sugawara, H. and Koike, T. and Lopez, R. and Gibson, T. J. and Higgins, D. G. and Thompson, J. D.},
  year = {2003},
  title = {Multiple sequence alignment with the {C}lustal series of programs},
  journal = {Nucleic Acids Research},
  volume = {31(13)},
  pages = {3497--3500}}

% (290 citations) Propose sequence distance measure based on the relative information between the sequences using Lempel-Ziv complexity \cite{SmithJMB1981}.
@article{OtuB2003,
  author = {Otu, H. H. and Sayood, K.},
  year = {2003},
  title = {A new sequence distance measure for phylogenetic tree construction},
  journal = {Bioinformatics},
  volume = {19(16)},
  pages = {2122--2130}}

@inproceedings{SheICKDD2003,
  title={Frequent-subsequence-based prediction of outer membrane proteins},
  author={She, Rong and Chen, Fei and Wang, Ke and Ester, Martin and Gardy, Jennifer L and Brinkman, Fiona SL},
  booktitle={Proceedings of the ninth ACM SIGKDD international conference on knowledge discovery and data mining},
  pages={436--445},
  year={2003},
  organization={ACM},
  url={http://dx.doi.org/10.1145/956750.956800}}

% (494 citations) A comprehensive review of alignment-free methods, including dist. measure (corr., covar., info. theory, angle), rep. (universal seq. map), complexity, stat tests etc. It gave important impulses to research in this field.
@article{VingaB2003,
  author = {Vinga, S. and Almeida, J.},
  year = {2003},
  title = {Alignment-free sequence comparison -- a review},
  journal = {Bioinformatics},
  volume = {19(4)},
  pages = {513--523},
  url = {http://dx.doi.org/10.1093/bioinformatics/btg005}}

% (426 citations)
@article{WiensSB2003,
  author = {Wiens, J. J.},
  year = {2003},
  title = {Missing data, incomplete taxa, and phylogenetic accuracy},
  journal = {Systematic Biology},
  volume = {52(4)},
  pages = {528--538}}

% (96 citations) 2D graphical representation of gene sequences which has no circuit or degeneracy, so that the correspondence between gene sequences and gene graphs is one-to-one. A modification of this repr. leads to the moment vecotr in \cite{YuDR2010}, a preliminary version of NV. 
@article{YauNAR2003,
  author = {Yau, S. S. and Wang, J. and Niknejad, A. and Lu, C. and Jin, N. and Ho, Y.},
  year = {2003},
  title = {{DNA} sequence representation without degeneracy},
  journal = {Nucleic Acids Research},
  volume = {31(12)},
  pages = {3078--3080}}

% (Cited by 2391)
@INPROCEEDINGS{ZhuPICML2003,
    author = {Zhu, X. and Ghahramani, Z. and Lafferty, J.},
    title = {Semi-Supervised Learning Using Gaussian Fields and Harmonic Functions},
    booktitle = {Proceedings of the 20th International Conference on Machine Learning},
    year = {2003},
    pages = {912--919},
    publisher = {}}

% http://mllab.csa.iisc.ernet.in/sahely/RobustClassification/pub.html
% http://mllab.csa.iisc.ernet.in/sahely/RobustClassification/resources.html
% http://mllab.csa.iisc.ernet.in/publications.php
% http://www.ncbi.nlm.nih.gov/pubmed/15662199
% current classifiers model observed data as a combination of signal and noise, this paper proposes a sparse hyperplane classifier similar as SVM but more robust to uncertainty. Here, each data point is associated with an explicit data uncertainty model in the form of an ellipsoid parameterized by a center and covariance matrix. The task of learning a robust sparse hyperplane from such data is formulated as a SOCP. Gaussian and distribution-free data uncertainty models are shown to yield SOCPs that are equivalent to the SCOP based on ellipsoidal uncertainty. Real world examples are illustrated using data w/ and w/o replicates.
@article{BhattacharyyaJCB2004,
  author = {Bhattacharyya, C. and Grate, L. R. and Jordan, M. I. and El Ghaoui, L. and Mian, I. S.},
  year = {2004},
  title = {Robust sparse hyperplane classiﬁers: application to uncertain molecular proﬁling data},
  journal = {Journal of Computational Biology},
  volume = {11(6)},
  pages = {1073--1089}}

% http://dl.acm.org/citation.cfm?id=1044707
% This paper formulates feature selection prob. as SOCP using moments, it further uses a tractable robust formulation to handle errors in estimation of mean and covariances. nominal FS prob. (eq3) => convert to LP (eq5); moments based FS prob. (eq7) => formulate as deterministic opt. prob. => formulate as SOCP (eq8); robust formulation: (eq7)->(eq13), (eq8)->(eq14)->(eq22); experiments use (eq8) and (eq22) for c.f..
@article{BhattacharyyaJMLR2004,
  author = {Bhattacharyya, C.},
  year = {2004},
  title = {Second order cone programming formulations for feature selection},
  journal = {The Journal of Machine Learning Research},
  volume = {5},
  pages = {1417--1433}}

% (cited by 344)
@inproceedings{CaiICIKM2004,
  author = {Cai, L. and Hofmann, T.},
 title = {Hierarchical Document Categorization with Support Vector Machines},
 booktitle = {Proceedings of the 13th ACM International Conference on Information and Knowledge Management},
 year = {2004},
 pages = {78--87},
 url = {https://dx.doi.org/10.1145/1031171.1031186},
 publisher = {ACM},
 address = {New York, NY}}

% (cited by 70)  H-SVM is a classifier initially designed for multi-class classification using binary classifier, but can also be used for hierarchical classification. It iterates between the following two steps: first partition the samples into two groups; second train SVM or other binary classifier for the two classes. 
@inproceedings{ChenISGRS2004,
  author = {Chen, Y. and Crawford, M. M. and Ghosh, J.},
  year = {2004},
  title = {Integrating support vector machines in a hierarchical output space decomposition framework},
  booktitle = {Proceedings of the IEEE international symposium on geoscience and remote sensing},
  volume = {2},
  pages = {949--952},
  url = {https://dx.doi.org/10.1109/IGARSS.2004.1368565},
 publisher = {},
 address = {}}

% (cited by 212)
@inproceedings{DekelICML2004,
  title={Large margin hierarchical classification},
  author={Dekel, Ofer and Keshet, Joseph and Singer, Yoram},
  booktitle={Proceedings of the twenty-first international conference on Machine learning},
  pages={27},
  year={2004},
  organization={ACM}}
  
% (13659 citations) We describe MUSCLE, a new computer program for creating multiple alignments of protein sequences. Elements of the algorithm include fast distance estimation using kmer counting, progressive alignment using a new profile function and refinement using tree-dependent restricted partitioning.
@article{EdgarNAR2004,
  author = {Edgar, R. C.},
  year = {2004},
  title = {{MUSCLE}: multiple sequence alignment with high accuracy and high throughput},
  journal = {Nucleic Acids Research},
  volume = {32(5)},
  pages = {1792--1797},
  url = {http://dx.doi.org/10.1093/nar/gkh340}}

% (3288 citations) Based on our previously introduced MUSCLE, here we present more technical details and more complete discussions of the algorithm, describing several previously unpublished techniques that improve biological accuracy and/or computational complexity.
@article{EdgarBB2004,
  author = {Edgar, R. C.},
  year = {2004},
  title = {{MUSCLE}: a multiple sequence alignment method with reduced time and space complexity},
  journal = {BMC Bioinformatics},
  volume = {5(1)},
  pages = {113}}

% (261 citations)
@article{FungCOAJ2004,
  author = {Fung, G. and Mangasarian, O. L.},
  year = {2004},
  title = {A feature selection newton method for support vector machine classification},
  journal = {Computational Optimization and Applications Journal},
  volume = {28(2)},
  pages = {185--202}}

@inproceedings{GriraRMLTPMC2004,
    author = {Grira, N. and Crucianu, M. and Boujemaa, N.},
    title = {Unsupervised and Semi-supervised Clustering: a Brief Survey},
    booktitle = {A Review of Machine Learning Techniques for Processing Multimedia Content, Report of the MUSCLE European Network of Excellence (FP6)},
    year = {2004}}
    
% (Cited by 527) This paper is an expanded version of \cite{LeslieNIPS2002} with more experiments to give biological motivation for use of the method. First, they show that the mismatch kernel captures a biologically meaningful notion of sequence similarity by using the kernel values in an unsupervised setting for family-level and superfamily-level homology detection and for fold recognition. Second, they describe how to extract from a trained mismatch-SVM classifier the most informative subsequences in the training set. These sequences typically correspond to highly conserved, motif regions in the positive sequence class.
@article{LeslieB2004,
  author = {Leslie, C. S. and Eskin, E. and Cohen, A. and Weston, J. and Noble, W. S.},
  year = {2004},
  title = {Mismatch string kernels for discriminative protein classification},
  journal = {Bioinformatics},
  volume = {20(4)},
  pages = {467--476},
  url = {http://dx.doi.org/10.1093/bioinformatics/btg431}}
  
% (cited by 958)
@article{LiTIT2004,
  author = {Li, M. and Chen, X. and Li, X. and Ma, B. and Vitanyi, P. M. B.},
  year = {2004},
  title = {The similarity metric},
  journal = {IEEE Transactions on Information Theory},
  volume = {50(12)},
  pages = {3250--3264}}

% (83 citations) We introduce a probabilistic measure of similarity between two biological sequences without alignment. The method is based on the concept of comparing the similarity/dissimilarity between two constructed Markov models.
@article{PhamB2004,
  author = {Pham, T. D. and Zuegg, J.},
  year = {2004},
  title = {A probabilistic measure for alignment-free sequence comparison},
  journal = {Bioinformatics},
  volume = {20(18)},
  pages = {3455--3461}}

% (323 citations) proposed composition vector (CV) method, applied to amino acid seq. for classifying Archaea, Bacteria, and Eukarya.  
@article{QiJME2004,
  author = {Qi, J. and Wang, B. and Hao, B. L.},
  year = {2004},
  title = {Whole Proteome Prokaryote Phylogeny Without Sequence Alignment: A {K}-String Composition Approach},
  journal = {Journal of Molecular Evolution},
  volume = {58(1)},
  pages = {1--11}}

% (133 citations) a web server that implements the CV Tree (CVTree), which uses composition vectors of genome or protein seq. to construct phylogenetic tree initially proposed in \cite{QiJME2004}.
@article{QiNAR2004,
  author = {Qi, J. and Luo, H. and Hao, B.},
  year = {2004},
  title = {{CVTree}: a phylogenetic tree reconstruction tool based on whole genomes},
  journal = {Nucleic Acids Research},
  volume = {32},
  pages = {45--47}}

@inbook{RatschKMCB2004,
  author = {R\"{a}tsch, G. and Sonnenburg, S.},
  chapter = {Accurate Splice Site Detection for Caenorhabditis elegans},
  editor = {Sch\"{o}lkopf, B. and Tsuda, K. and Vert. J. -P.},
  title = {Kernel Methods in Computational Biology},
  year = {2004},
  pages = {277--298},
  publisher = {The MIT press},
  location = {Cambridge, MA},
  url = {http://sonnenburgs.de/soeren/publications/RaeSon04.pdf}}

% (cited by 350)
@article{SaigoB2004,
  author = {Saigo, H. and  Vert, J. P. and Ueda, N. and Akutsu, T. },
  year = {2004},
  title = {Protein homology detection using string alignment kernels},
  journal = {Bioinformatics},
  volume = {20(11)},
  pages = {1682--1689},
  url = {https://dx.doi.org/10.1093/bioinformatics/bth141}}

@book{TaylorKMPA2004,
  author = {John Shawe-Taylor and Nello Cristianini},
  year = {2004},
  title = {Kernel Methods for Pattern Analysis},
  publisher = {Cambridge University Press},
  address = {Cambridge}}

@book{CristianiniSVMKM2000,
  author = {Nello Cristianini and John Shawe-Taylor},
  year = {2000},
  title = {An Introduction to Support Vector Machines and Other Kernel-based Learning Methods},
  publisher = {Cambridge University Press},
  address = {Cambridge}}

% (cited by 1260) 
@inproceedings{TsochantaridisICML2004,
  title={Support vector machine learning for interdependent and structured output spaces},
  author={Tsochantaridis, Ioannis and Hofmann, Thomas and Joachims, Thorsten and Altun, Yasemin},
  booktitle={Proceedings of the twenty-first international conference on Machine learning},
  pages={104},
  year={2004},
  organization={ACM}}
 
% (cited by 70)
@article{{vanEID2004,
  author = {van Regenmortel, M. H. V. and Mahy, B. W. J.},
  year = {2004},
  title = {Emerging Issues in Virus Taxonomy},
  journal = {Emerging Infectious Diseases},
  volume = {10(1)},
  pages = {8--13}}
  
@inbook{VertKMCB2004,
    author = {Vert, J. P. and Tsuda, K. and Sch\"{o}lkopf, B.},
    title = {A primer on kernel methods},
    booktitle = {Kernel Methods in Computational Biology},
    year = {2004},
    pages = {35--70},
    publisher = {MIT Press},
    address = {Cambridge, MA},
    url = {https://is.tuebingen.mpg.de/publications/2549}}

@inproceedings{ArgyriouANIPS2005,
  author = {Argyriou, A. and Herbster, M. and Pontil, M.},
  year = {2005},
  title = {Combining graph laplacians for semi-supervised learning},
  booktitle = {Advances in Neural Information Processing Systems},
  volume = {},
  pages = {67--74},
  url = {http://www0.cs.ucl.ac.uk/staff/M.Pontil/reading/graph-learning.pdf}}

@article{AuewarakulVR2005,
  title={Composition bias and genome polarity of RNA viruses},
  author={Auewarakul, Prasert},
  journal={Virus Research},
  volume={109},
  number={1},
  pages={33--37},
  year={2005},
  url={https://doi.org/10.1016/j.virusres.2004.10.004},
  publisher={Elsevier}}

@article{BlekasJCB2005,
  title={Motif-based protein sequence classification using neural networks},
  author={Blekas, Konstantinos and Fotiadis, Dimitrios I and Likas, Aristidis},
  journal={Journal of Computational Biology},
  volume={12},
  number={1},
  pages={64--82},
  year={2005},
  publisher={Mary Ann Liebert, Inc. 2 Madison Avenue Larchmont, NY 10538 USA},
  url={https://dx.doi.org/10.1089/cmb.2005.12.64}}

@inproceedings{HerbsterICML2005,
  author = {Herbster, M. and Pontil, M. and Wainer, L.},
  year = {2005},
  title = {Online learning over graphs},
  booktitle = {Proceedings of the 22nd International Conference on Machine Learning},
  volume = {},
  pages = {305--312},
  url = {http://www0.cs.ucl.ac.uk/staff/M.Herbster/pubs/gpercicmlfin.pdf}}

% (cited by 34) Representing the occurrences of palindromes in a DNA molecule as points on the unit interval, the scan statistics can be used to identify regions of unusually high concentration of palindromes. These regions have been associated with the replication origins on a few herpesviruses in previous studies. However, the use of scan statistics requires the assumption that the points representing the palindromes are independently and uniformly distributed on the unit interval. In this paper, we provide a mathematical basis for this assumption by showing that in randomly generated DNA sequences, the occurrences of palindromes can be approximated by a Poisson process. An easily computable upper bound on the Wasserstein distance between the palindrome process and the Poisson process is obtained. This bound is then used as a guide to choose an optimal palindrome length in the analysis of a collection of 16 herpesvirus genomes. Regions harboring significant palindrome clusters are identified and compared to known locations of replication origins. This analysis brings out a few interesting extensions of the scan statistics that can help formulate an algorithm for more accurate prediction of replication origins.
@article{LeungJCB2005,
  author = {Leung, M.-Y. and Choi, K. P. and Xia, A. and Chen, L. H. Y.},
  year = {2005},
  title = {Nonrandom clusters of palindromes in herpesvirus genomes},
  journal = {Journal of Computational Biology},
  volume = {12(3)},
  pages = {331--354}}

@inproceedings{NiculescuICML2005,
  title={Predicting good probabilities with supervised learning},
  author={Niculescu-Mizil, Alexandru and Caruana, Rich},
  booktitle={Proceedings of the 22nd International Conference on Machine learning},
  pages={625--632},
  year={2005},
  organization={ACM}}
  
% (cited by 89)
@inproceedings{RousuICML2005,
  title={Learning hierarchical multi-category text classification models},
  author={Rousu, J. and Saunders, C. and Szedmak, S. and Shawe-Taylor, J.},
  booktitle={Proceedings of the 22nd International Conference on Machine learning},
  pages={744--751},
  year={2005},
  organization={ACM},
  url = {https://dx.doi.org/10.1145/1102351.1102445}}

% (cited by 48)
@inproceedings{SonnenburgICML2005,
    author = {Sonnenburg, S. and R\"{a}tsch, G. and Sch\"{o}lkopf, B.},
    title = {Large scale genomic sequence svm classifiers},
    booktitle = {Proceedings of the 22nd International Conference on Machine Learning},
    year = {2005},
    pages = {848--855},
    url = {https://dx.doi.org/10.1145/1102351.1102458}}

% (Cited by 1899) We consider problems involving multiple dependent output variables, structured output spaces, and classification problems with class attributes. In order to accomplish this, we propose to appropriately generalize the well-known notion of a separation margin and derive a corresponding maximum-margin formulation. While this leads to a quadratic program with a potentially prohibitive, i.e. exponential, number of constraints, we present a cutting plane algorithm that solves the optimization problem in polynomial time for a large class of problems. 
@article{TsochantaridisJMLR2005,
  title={Large margin methods for structured and interdependent output variables},
  author={Tsochantaridis, Ioannis and Joachims, Thorsten and Hofmann, Thomas and Altun, Yasemin},
  journal={Journal of machine learning research},
  volume={6},
  number={Sep},
  pages={1453--1484},
  year={2005},
  url={http://www.jmlr.org/papers/v6/tsochantaridis05a.html}}
       
% (cited by 188)
@article{WestonB2005,
  author = {Weston, J. and Leslie, C. and Ie, E. and Zhou, D. and Elisseeff, A. and Noble, W. S.},
  year = {2005},
  title = {Semi-supervised protein classification using cluster kernels},
  journal = {Bioinformatics},
  volume = {21(15)},
  pages = {3241--3247},
  url = {https://dx.doi.org/10.1093/bioinformatics/bti497}}

% (cited by 384)
@article{BarutcuogluB2006,
  author = {Barutcuoglu, Z. and Schapire, R. E. and Troyanskaya, O. G.},
  year = {2006},
  title = {Hierarchical multi-label prediction of gene function},
  journal = {Bioinformatics},
  volume = {22(7)},
  pages = {830--836},
  url = {https://dx.doi.org/10.1093/bioinformatics/btk048}}

@book{Bishop2006,
  author = {Bishop, C. M.},
  year = {2006},
  title = {Pattern Recognition and Machine Learning},
  publisher = {Springer},
  address = {New York, NY}}

@book{CesaPLG2006,
  author = {Cesa-Bianchi, N. and Lugosi, G.},
  year = {2006},
  title = {Prediction, Learning, and Games},
  publisher = {Cambridge University Press},
  address = {Cambridge}}

% (Cited by 216) Use this paper as the start point of hierarchical classification research. Read the paper, more importantly, search other papers cited by it.
% The paper intro a hierarchical-loss (H-loss) for learning hierarchical labels in an online fashion. H-loss for tree structure captures the nature of hierarchical problem that nodes in higher levels are more important than those in lower levels. Hence, it adds loss for a node only if all of its ancestors are correct and ignores losses if any of its ancestors make mistake. The corresponding alg works as follows: is a node is labelled 1, its child will be evaluated; if a node is labelled 0, all its children are labelled 0. The main contribution is the analysis, including mistake bound and convergence rate of the alg.. Experiments are conducted using real world datasets and compared the proposed alg with perceptron-based hierarchical classifiers.
@article{CesaJMLR2006,
  author = {Cesa-Bianchi, N. and Gentile, C. and Zaniboni, L.},
  year = {2006},
  title = {Incremental Algorithms for Hierarchical Classification},
  journal = {Journal of Machine Learning Research},
  volume = {7},
  pages = {31--54},
  url = {http://www.jmlr.org/papers/v7/cesa-bianchi06a.html}}

% (cited by 120) 
@inproceedings{CesaICML2006,
 author = {Cesa-Bianchi, N. and Gentile, C. and Zaniboni, L.},
 title = {Hierarchical Classification: Combining Bayes with SVM},
 booktitle = {Proceedings of the 23rd International Conference on Machine Learning},
 year = {2006},
 pages = {177--184},
 url = {https://dx.doi.org/10.1145/1143844.1143867},
  publisher = {ACM},
 address = {New York, NY}}
 
@book{Chapelle2006,
author = {Chapelle, C. and Zien, A. and Sch\"{o}lkopf, B.},
title = {Semi-supervised learning},
publisher = {MIT Press},
year = {2006},
address = {Cambridge, MA}}
  
% (cited by 475) This paper argues that progress in classification alg is far less than it appears. Sec2: the extra accuracy of the more sophisticated approaches, beyond that attained by simple models, is achieved from ‘minor’ aspects of the distributions and classiﬁcation problems. Sec3: in real classiﬁcation problems, the data points in the design set are not randomly drawn from the same distribution as the data points to which the classiﬁer will be applied. Sec4: when constructing classiﬁcation rules, various other assumptions and choices are often made which may not be appropriate and which may give misleading impressions of future classiﬁer performance. (sec3-4: overfitting). Sec5: no method will be universally superior to other methods: relative superiority will depend on the type of data used in the comparisons, the particular data sets used, the performance criterion and a host of other factors.
@article{HandSS2006,
  author = {Hand, D. J.},
  year = {2006},
  title = {Classifier technology and the illusion of progress},
  journal = {Statistical Science},
  volume = {21(1)},
  pages = {1--15},
  url = {https://dx.doi.org/10.1214/088342306000000060}}
  
% (14 citations) We represent all DNA sequences as points in 12D space in such a way that homologous DNA sequences are clustered together, from which a new genomic space is created for global DNA sequences comparison of millions of genes simultaneously.
@article{LiuMPE2006,
  author = {Liu, L. and Ho, Y.-K. and Yau, S.},
  year = {2006},
  title = {Clustering {DNA} sequences by feature vectors},
  journal = {Molecular Phylogenetics and Evolution},
  volume = {41(1)},
  pages = {64--69}}

% previous methods represent gene sequences in a square, with AGCT as four corners, but can have overlapping for three-letter gene sequence (i.e. a seq. w/ 3 letters, each letter can be one of {A,G,C,T}, e.g. AAA, AAG etc., 4^3=64 possibilities in total). This paper avoids such overlapping by shifting the coordinates a bit, mapping all 64 gene sequences to unique points.
@article{RandiER2006,
  author = {Randi{\'c}, M. and Novi{\v c}, M. and Viki{\'c}-Topi{\'c}, D. and Plav{\v s}i{\'c}, D.},
  year = {2006},
  title = {Novel numerical and graphical representation of {DNA} sequences and proteins},
  journal = {SAR and QSAR in Environmental Research},
  volume = {17(6)},
  pages = {583--595},
  url = {http://dx.doi.org/10.1080/10629360601033549}}

@article{RatschBB2006,
  author = {R\"{a}tsch, G. and Sonnenburg, S. and Sch\"{a}fer, C.},
  year = {2006},
  title = {Learning Interpretable SVMs for Biological Sequence Classification},
  journal = {BMC Bioinformatics},
  volume = {7(Suppl 1):S9},
  pages = {},
  url = {http://dx.doi.org/10.1186/1471-2105-7-S1-S9}}

% (cited by 36)
@inproceedings{RoliIWMCS2005,
  title={Semi-supervised multiple classifier systems: Background and research directions},
  author={Roli, F.},
  booktitle={International Workshop on Multiple Classifier Systems},
  pages={1--11},
  year={2005},
  url = {http://dx.doi.org/10.1007/11494683_1}}

% (cited by 225)  
@article{RousuJMLR2006,
  title={Kernel-based learning of hierarchical multilabel classification models},
  author={Rousu, J. and Saunders, C. and Szedmak, S. and Shawe-Taylor, J.},
  journal={Journal of Machine Learning Research},
  volume={7},
  number={Jul},
  pages={1601--1626},
  year={2006},
  url = {http://www.jmlr.org/papers/volume7/rousu06a/rousu06a.pdf}}

% (89 citations)
@article{UlitskyJCB2006,
  author = {Ulitsky, I. and Burstein, D. and Tuller, T. and Chor, B.},
  year = {2006},
  title = {The average common substring approach to phylogenomic reconstruction},
  journal = {Journal of Computational Biology},
  volume = {13(2)},
  pages = {336--350}}

% (cited by 97)
@article{CeciJIIS2007,
  author = {Ceci, M. and Malerba, D.},
  year = {2007},
  title = {Classifying web documents in a hierarchy of categories: a comprehensive study},
  journal = {Journal of Intelligent Information Systems},
  volume = {28(1)},
  pages = {1--41},
  url = {https://dx.doi.org/10.1007/s10844-006-0003-2}}
    
% (cited by 61)
@inproceedings{CostaAAAI2007,
  author = {Costa, E. P. and Lorena, A. C. and Carvalho, A. C. P. L. F. and Freitas, A. A.},
  title = {A review of performance evaluation measures for hierarchical classifiers},
  month = {July},
  year = {2007},
  pages = {182--196},
  url = {http://www.cs.kent.ac.uk/pubs/2007/2611},
  publication_type = {inproceedings},
  submission_id = {20447_1189529621},
  ISBN = {978-1-57735-332-4},
  booktitle = {Evaluation Methods for Machine Learning II: papers from the AAAI-2007 Workshop, AAAI Technical Report WS-07-05},
  editor = {C. Drummond and W. Elazmeh and N. Japkowicz and S. A. Macskassy},
  publisher = {AAAI Press}}

% (cited by 34)
@inproceedings{CostaABCB2007,
  author = {Costa, E. and Lorena, A. and Carvalho, A. and Freitas, A. A. and Holden, N.},
  year = {2007},
  title = {Comparing several approaches for hierarchical classification of proteins with decision trees},
  booktitle = {Advances in Bioinformatics and Computational Biology},
  volume = {4643},
  pages = {126--137},
  url = {https://dx.doi.org/10.1007/978-3-540-73731-5_12}}

@book{Dong2007,
  title={Sequence data mining},
  author={Dong, Guozhu and Pei, Jian},
  volume={33},
  year={2007},
  pages={47--65},
  publisher={Springer Science and Business Media}}

@article{FerraginaBB2007,
  author = {Ferragina, P. and Giancarlo, R. and Greco, V. and Manzini, G. and Valiente, G.},
  year = {2007},
  title = {Compression-based classification of biological sequences and structures via the Universal Similarity Metric: experimental assessment},
  journal = {BMC Bioinformatics},
  volume = {8(252)},
  pages = {},
  url = {http://dx.doi.org/10.1186/1471-2105-8-252}}
  
@INPROCEEDINGS{FreitasRTDMTA2007,
    author = {Freitas, A. A. and Carvalho, A.},
    title = {A Tutorial on Hierarchical Classification with Applications in Bioinformatics},
    booktitle = {Research and Trends in Data Mining Technologies and Applications},
    editor = {Taniar, D.},
    year = {2007},
    pages = {175--208},
    pulisher = {IGI Global},
    location = {Hershey, PA},
    url = {http://dx.doi.org/10.4018/978-1-59904-271-8.ch007}}

@inproceedings{GaleanoECMLPKDD2007,
  author = {Galeano, S. R. and Herbster, M.},
  year = {2007},
  title = {A fast method to predict the labeling of a tree},
  booktitle = {European Conference on Machine Learning and Principles and Practice of Knowledge Discovery in Databases},
  volume = {},
  pages = {},
  url = {http://www0.cs.ucl.ac.uk/staff/M.Herbster/pubs/subecmltree.pdf}}
  
@inproceedings{HampikianPSB2007,
  author = {Hampikian, G. and Andersen, T.},
  year = {2007},
  title = {Absent Sequences: Nullomers and Primes},
  booktitle = {Pacific Symposium on Biocomputing},
  volume = {},
  pages = {355--366}}
  
% (14906 citations)
@article{LarkinB2007,
  author = {Larkin, M. A. and Blackshields, G. and Brown, N. P. and Chenna, R. and McGettigan, P. A. and McWilliam, H. and Valentin, F. and Wallace, I. M. and Wilm, A. and Lopez, R. and Thompson, J. D. and Gibson, T. J. and Higgins, D. G.},
  year = {2007},
  title = {Clustal W and Clustal X version 2.0.},
  journal = {Bioinformatics},
  volume = {23(21)},
  pages = {2947--2948},
  url = {http://dx.doi.org/10.1093/bioinformatics/btm404}}

% (cited by 33)
@article{SeckerEU2007,
    author = {Secker, A. and Davies, M. and Freitas, A. and Timmis, J. and Mendao, M. and Flower, D.},
    title = {An Experimental Comparison of Classification Algorithms for the Hierarchical Prediction of Protein Function},
    year = {2007},
    volume = {9(3)},
    journal = {Expert Update (Magazine of the British Computer Society's Specialist Group on AI)},
    pages = {17--22},
    url = {http://kar.kent.ac.uk/14529/}}
      
% (cited by 142)
@article{SonnenburgBB2007,
  author = {Sonnenburg, S. and Schweikert, G. and Philips, P. and Behr, J. and R\"{a}tsch, G.},
  year = {2007},
  title = {Accurate splice site prediction using support vector machines},
  journal = {BMC Bioinformatics},
  volume = {8(Suppl 10):S7},
  pages = {},
  url = {http://dx.doi.org/10.1186/1471-2105-8-S10-S7}}

% (8 citations) review of alignment-free methods following \cite{VingaB2003}.
@inbook{VingaACMBB2007,
  author = {Vinga, S.},
  chapter = {Biological sequence analysis by vector-valued functions: revisiting alignment-free methodologies for DNA and protein classification},
  editor = {Pham, T. D. and Yan, H. and Crane, D.},
  title = {Advanced Computational Methods for Biocomputing and Bioimaging},
  year = {2007},
  pages = {71--107},
  publisher = {Nova Science Publishers},
  location = {New York, NY}}
  
% (cited by 24)
@inbook{Brown2008,
  author = {Brown, D. G.},
  year = {2008},
  chapter = {A survey of seeding for sequence alignment},
  title = {Bioinformatics Algorithms: Techniques and Applications},
  editor = {M\v{a}ndoiu, I. and Zelikovsky, A.},
  pages = {126--152},
  publisher = {Wiley-Interscience},
  location = {New York, NY}}

% (Cited by 47)
@article{DaiB2008,
  author = {Dai, Q. and Yang, Y. and Wang, T.},
  year = {2008},
  title = {Markov model plus k-word distributions: a synergy that produces novel statistical measure for sequence comparison},
  journal = {Bioinformatics},
  volume = {24(20)},
  pages = {2296--2302}}
  
@article{MaatenJMLR2008,
  author = {van der Maaten, L. J. P. and Hinton, G. E},
  year = {2008},
  month = {Nov},
  title = {Visualizing data using t-{SNE}},
  journal = {Journal of Machine Learning Research},
  volume = {9},
  pages = {2579--2605},
  url = {www.jmlr.org/papers/v9/vandermaaten08a.html}}

% (261 citations)
@article{WongS2008,
  author = {Wong, K. M. and Suchard, M. A. and Huelsenbeck, J. P.},
  year = {2008},
  title = {Alignment uncertainty and genomic analysis},
  journal = {Science},
  volume = {319(5862)},
  pages = {473--476}}

% (31 citations) Following \cite{YauNAR2003} and precursor of \cite{YuDR2010}, we first report a 2D graphical representation for protein sequences without degeneracy. With this method, we constructed the moment vectors for protein sequences, and mathematically proved that the correspondence between moment vectors and protein sequences is one-to-one.
@article{YauDCB2008,
  author = {Yau, S. S.-T. and Yu, C. and He, R.},
  year = {2008},
  title = {A protein map and its application},
  journal = {DNA and Cell Biology},
  volume = {27(5)},
  pages = {241--250}}
  
% (Cited by 5090)
@article{ZerbinoGR2008,
  author = {Zerbino, D.R. and Birney, E.},
  year = {2008},
  title = {Velvet: algorithms for de novo short read assembly using de Bruijn graphs},
  journal = {Genome Research},
  volume = {18(5)},
  pages = {821--829},
  url = {http://dx.doi.org/10.1101/gr.074492.107}}

% (cited by 120) 
@inproceedings{CesaIWMLSB2009,
 author = {Cesa-Bianchi, N. and Valentini, G.},
 title = {Hierarchical cost-sensitive algorithms for genome-wide gene function prediction},
 booktitle = {Third international workshop on machine learning in systems biology},
 year = {2009},
  volume = {8},
 pages = {14--29}}
 
% (77 citations) The main focus of this review is on a systematic presentation of the key areas of bioinformatics and computational biology where compression has been used.
@article{GiancarloB2009,
  author = {Giancarlo, R. and Scaturro, D. and Utro, F.},
  year = {2009},
  title = {Textual data compression in computational biology: a synopsis},
  journal = {Bioinformatics},
  volume = {25(13)},
  pages = {1575--1586}}
 
% (cited by 11)
@inproceedings{GoldbergNAACL2009,
  title={Keepin'it real: semi-supervised learning with realistic tuning},
  author={Goldberg, Andrew B and Zhu, Xiaojin},
  booktitle={Proceedings of the NAACL HLT 2009 Workshop on Semi-Supervised Learning for Natural Language Processing},
  pages={19--27},
  year={2009},
  organization={Association for Computational Linguistics}}

@book{Hastie2009,
  author = {Hastie, T. and Tibshirani, R. and Friedman, J.},
  year = {2009},
  title = {The Elements of Statistical Learning: Data Mining, Inference, and Prediction},
  publisher = {Springer-Verlag},
  address = {New York, NY},
  url = {http://dx.doi.org/10.1007/978-0-387-84858-7}}

@inproceedings{HerbsterNIPS2009,
  title={Fast prediction on a tree},
  author={Herbster, Mark and Pontil, Massimiliano and Galeano, Sergio R},
  booktitle={Advances in Neural Information Processing Systems},
  pages={657--664},
  year={2009},
  url={http://papers.nips.cc/paper/3549-fast-prediction-on-a-tree.pdf}}

@article{HeTKDE2009,
  author = {He, H. and Garcia, E. A.},
  year = {2009},
  title = {Learning from imbalanced data},
  journal = {IEEE Transactions on Knowledge and Data Engineering},
  volume = {21(9)},
  pages = {1263--1284},
  url = {http://dx.doi.org/10.1109/TKDE.2008.239}}

% (38 citations) discuss how comparative genomics can help to reveal the evolutionary processes that underpin the ability of viruses to jump species boundaries and establish themselves in new hosts.
@article{HolmesPNAS2009,
  author = {Holmes, E. C.},
  year = {2009},
  title = {The comparative genomics of viral emergence},
  journal = {Proceedings of the National Academy of Sciences},
  volume = {107(1)},
  pages = {1742--1746}}

% (140 citations) Alignments are particularly beneficial for highly similar sequences but tend to be inaccurate for dissimilar pairs.
@article{KemenaB2009,
  author = {Kemena, C. and Notredame, C.},
  year = {2009},
  title = {Upcoming challenges for multiple sequence alignment methods in the high throughput era},
  journal = {Bioinformatics},
  volume = {25(19)},
  pages = {2455--2465}}

@article{KorfMMB2009,
  author = {Korf, I. F. and Rose, A. B.},
  year = {2009},
  title = {Applying word-based algorithms: the {IMEter}},
  journal = {Methods in Molecular Biology},
  volume = {553},
  pages = {287--301},
  url = {http://dx.doi.org/10.1007/978-1-60327-563-7_14}}

% (cited by 7)
@inproceedings{MetzUKWCI2009,
  author = {Metz, J. and Freitas, A. A.},
  year = {2009},
  title = {Extending hierarchical classification with semisupervised learning},
  booktitle = {Proceedings of the UK Workshop on Computational Intelligence},
  pages = {1--6},
  url = {http://sites.labic.icmc.usp.br/jeanmetz/archives/2009Metz\_UKCI09.pdf}}

% Genome signature are quantitative summary of genome, allowing sequence comparisons without alignment. It assumes that DNA from closely related genomes tend to be more similar than those from distantly related genomes. This work aims to explore limitations of genome signature in phylogenetic classiﬁcation of DNA sequences and to identify formal representations of best genome signature by using different alphabet system (full ACGT and degenerative) and signatures (std., freq., periodic).
@article{MrazekMBE2009,
  author = {Mr{\'a}zek, J.},
  year = {2009},
  title = {Phylogenetic signals in {DNA} composition: limitations and prospects},
  journal = {Molecular Biology and Evolution},
  volume = {26(5)},
  pages = {1163--1169}}

% (Cited by 29) The paper 1st def. minimal absent words.
@article{PinhoBB2009,
  author = {Pinho, A. J. and Ferreira, P. J. and Garcia, S. P. and Rodrigues, J. M.},
  year = {2009},
  title = {On finding minimal absent words},
  journal = {BMC Bioinformatics},
  volume = {10(137)},
  pages = {},
  url = {http://dx.doi.org/10.1186/1471-2105-10-137}}

% (85 citations) Large-scale comparison of the similarities between two biological sequences is a major issue in computational biology. This paper suggests two new variants of the D2 word count statistic, called D2^S, D2^*.
@article{ReinertJCB2009,
  author = {Reinert, G. and Chew, D. and Sun, F. and Waterman, M. S.},
  year = {2009},
  title = {Alignment-free sequence comparison ({I}): statistics and power},
  journal = {Journal of Computational Biology},
  volume = {16(2)},
  pages = {1615--1634}}

@article{SimsPNAS2009,
  author = {Sims, G. E. and Jun, S. R. and Wu, G. A. and Kim, S. H.},
  year = {2009},
  title = { Alignment-free genome comparison with feature frequency profiles (FFP) and optimal resolutions},
  journal = {Proceedings of the National Academy of Sciences},
  volume = {106},
  pages = {2677--2682}}

% (cited by 687)
@article{SokolovaIPM2009,
  author = {Sokolova, M. and Lapalme, G.},
  year = {2009},
  title = {A systematic analysis of performance measures for classification tasks},
  journal = {Information Processing and Management},
  volume = {45(4)},
  pages = {427--437},
  url = {https://dx.doi.org/10.1016/j.ipm.2009.03.002}}
  
% (100 citations) describes an improved version of \cite{QiNAR2004}.
@article{XuNAR2009,
  author = {Xu, Z. and Hao, B.},
  year = {2009},
  title = {{CVTree} update: A newly designed phylogenetic study platform using composition vectors and whole genomes},
  journal = {Nucleic Acids Research},
  volume = {37},
  pages = {174--178}}

@book{Zhu2009,
  author = {Zhu, X. and Goldberg, A. B.},
  title = {Introduction to Semi-Supervised Learning},
  publisher = {Morgan and Claypool},
  year = {2009},
  address = {San Rafael, CA}}
   
% The paper proposes abstraction augmented Markov models (AAMMs), which are variants of Markov models, to incorporate information available in the unlabelled data. AAMMs model the dependency of each element in a sequence on ``abstractions'' of k preceding elements. The abstractions are organized into an abstraction hierarchy that groups together k-grams that induce similar conditional probabilities of the next letter in the sequence. AAMMs provide a simple way to incorporate unlabelled data into the model: first, the abstraction hierarchy is constructed using the entire training set including the unlabelled data. Next, the labelled data is used to estimate the parameters of a set of AAMMs (one for each class) based on the resulting abstraction hierarchy. The method is applied to protein subcellular localization prediction.
@inproceedings{CarageaBCB2010,
  author = {Caragea, C. and Silvescu, A. and Caragea, D. and Honavar, V.},
  year = {2010},
  title = {Semi-Supervised Sequence Classification Using Abstraction Augmented Markov Models},
  booktitle = {Proceedings of the ACM Conference on Bioinformatics and Computational Biology},
  volume = {},
  pages = {},
  url = {}}
  
% (9 citations)
@inproceedings{ChanISORA2010,
  author = {Chan, R. H. and Wang, R. W. and Yeung, H. M.},
  title = {Composition vector method for phylogenetics - a review},
  booktitle = {The Ninth International Symposium on Operations Research and Its Applications},
  year = {2010},
  pages = {13--20}}

% (74 citations) propose feature frequency profiles (FFP)
@article{JunPNAS2010,
  author = {Jun ,S. R. and Sims, G. E. and Wu, G. A. and Kim, S. H.},
  year = {2010},
  title = {Whole-proteome phylogeny of prokaryotes by feature frequency profiles: an alignment-free method with optimal feature resolution},
  journal = {Proceedings of the National Academy of Sciences},
  volume = {107(1)},
  pages = {133--138}}

@article{kapoor2010use,
  title={Use of nucleotide composition analysis to infer hosts for three novel picorna-like viruses},
  author={Kapoor, A and Simmonds, P and Lipkin, WI and Zaidi, S and Delwart, E},
  journal={Journal of virology},
  volume={84},
  number={19},
  pages={10322--10328},
  year={2010},
  publisher={Am Soc Microbiol}}

@article{KolekarACP2010,
  author = {Kolekar, P. S. and Kale, M. M. and Kulkarni-Kale, U.},
  year = {2010},
  title = { 'Inter-Arrival Time' Inspired Algorithm and its Application in Clustering and Molecular Phylogeny},
  journal = {AIP Conference Proceedings},
  volume = {1298},
  pages = {307--312},
  url = {http://dx.doi.org/10.1063/1.3516320}}
  
% A commentary highlights that a combination of seq., structure and functional should be taken into account in virus taxonomy. As most current methods are solely seq.-based, this paper advocates the latter two.
@article{KrupovicJV2010,
  author = {Krupovi{\v c}, M. and Bamford, D. H.},
  year = {2010},
  title = {Order to the viral universe},
  journal = {Journal of Virology},
  volume = {84(24)},
  pages = {12476--12479},
  url = {http://dx.doi.org/10.1128/JVI.01489-10}}

% (cited by 75) improves existing single-filter-single-wrapper alg. by combining results using multiple filters and wrappers for gene selection and classification.
@article{LeungTCBB2010,
  author = {Leung, Y. and Hung, Y. },
  year = {2010},
  title = {A Multiple-Filter-Multiple-Wrapper Approach to Gene Selection and Microarray Data Classification},
  journal = {IEEE/ACM Transactions on Computational Biology and Bioinformatics},
  volume = {7(1)},
  pages = {108--117},
  url = {http://dx.doi.org/10.1109/TCBB.2008.46}}
  
@inproceedings{RehurekLREC2010,
      title = {Software Framework for Topic Modelling with Large Corpora},
      author = {Radim {\v R}eh{\r u}{\v r}ek and Petr Sojka},
      booktitle = {{Proceedings of the LREC 2010 Workshop on New Challenges for NLP Frameworks}},
      pages = {45--50},
      year = 2010,
      month = May,
      day = 22,
      publisher = {ELRA},
      address = {Valletta, Malta},
      url = {http://is.muni.cz/publication/884893/en}}

% (cited by 30) Identifying molecular signatures (or biomarkers) is difficult due to the ubiquitous multiplicity of molecular signatures, a special form of data analysis instability in which different analysis methods or different samples lead to different but apparently maximally predictive signatures. Currently the causes and interpretation of signature multiplicity are unknown, and several, often contradictory, conjectures have been made to explain it. We present a formal characterization of signature multiplicity and a new efficient algorithm that offers theoretical guarantees for extracting the set of maximally predictive and non-redundant signatures independent of distribution. The method works by searching for Markov blanket of the response variable. The new algorithm identifies exactly the set of optimal signatures in controlled experiments and yields signatures with significantly better predictivity and reproducibility than previous algorithms in human microarray gene expression datasets. 
@article{StatnikovPCB2010,
  author = {Statnikov, A. and Aliferis, C. F.},
  year = {2010},
  title = {Analysis and computational dissection of molecular signature multiplicity},
  journal = {PLoS Computational Biology},
  volume = {6(5)},
  pages = {},
  url = {http://dx.doi.org/10.1371/journal.pcbi.1000790}}

@book{Van2010,
  title={Virus classification by pairwise sequence comparison (PASC)},
  author={Van Regenmortel, M and Bishop, D and Fauquet, C and Mayo, M and Maniloff, J},
  year={2010},
  publisher={Academic Press, San Diego}}

% (37 citations)
@article{WanJCB2010,
  author = {Wan, L. and Reinert, G. and Sun, F. and Waterman, M. S.},
  year = {2010},
  title = {Alignment-free sequence comparison ({II}): theoretical power of comparison statistics},
  journal = {Journal of Computational Biology},
  volume = {17(11)},
  pages = {1467--1490}}

% (cited by 194) The paper classifies sequence classification methods into three main categories: 1) feature based, which transforms a sequence into a feature vector and then apply conventional classification method, e.g. k-mer profile features; 2) sequence distance based, e.g. kernel as distance measure, kNN, SVM); 3) model based, which assume sequences in a class are generated by an underlying model, e.g. Markov model, HMM. It also reviews semi-supervised learning, genomic application etc.
@article{XingEN2010,
 author = {Xing, Z. and Pei, J. and Keogh, E.},
 title = {A Brief Survey on Sequence Classification},
 journal = {ACM SIGKDD Explorations Newsletter}, 
 issue_date = {June 2010},
 volume = {12},
 number = {1},
 month = nov,
 year = {2010},
 issn = {1931-0145},
 pages = {40--48},
 numpages = {9},
 url = {http://doi.acm.org/10.1145/1882471.1882478},
 acmid = {1882478},
 publisher = {ACM},
 address = {New York, NY}}

% (44 citations) The proposed method isn’t NV, but a precurser of NV. The paper follows \cite{YauNAR2003} which construct curves for DNA seq., and \cite{YauDCB2008} which derives moment vector for protein seq.. // Previous methods use only partial genomic info., this paper intro. method to rep. genome w/o losing bio. info.. Given a genome seq., we can construct a genome space w/ G (1, -2/3), A (1, -1/3), T (1, 1/3), C(1, 2/3), then compute moment vector. To compute moment vec., a linear single-stranded (ss) is the simplest, circular ss is avg. over n linear ss, double-stranded is avg. of two ss. The paper also proves 1-1 rlf. b/t a genome seq. and a pt. in genome sp., i.e. moment vec.. // It uses the methods for clustering analysis of phylogeny of mammal using 60dim vec., HIV using 12dim, taxonomy of coronavirus using 2dim. // advantages: 1. No need to store whole genome, just NV; 2. Enable global c.f. of all genomes simultaneously.
@article{YuDR2010,
  author = {Yu, C. and Liang, Q. and Yin, C. and He, R. L.  and Yau, S. S.-T.},
  year = {2010},
  title = {A novel construction of genome space with biological geometry},
  journal = {DNA Research},
  volume = {17(3)},
  pages = {155--168},
  url = {http://dx.doi.org/10.1093/dnares/dsq008}}

% (cited by 30)
@article{ZimekTCBB2010,
  title={A study of hierarchical and flat classification of proteins},
  author={Zimek, Arthur and Buchwald, Fabian and Frank, Eibe and Kramer, Stefan},
  journal={IEEE/ACM Transactions on Computational Biology and Bioinformatics},
  volume={7},
  number={3},
  pages={563--571},
  year={2010},
  url = {http://dx.doi.org/10.1109/TCBB.2008.104}}

@article{ChangTIST2011,
  author = {Chang, C. C. and Lin, C. J.},
  year = {2011},
  title = {{LIBSVM}: a library for support vector machines},
  journal = {ACM Transactions on Intelligent Systems and Technology},
  volume = {2:3:27},
  pages = {},
  url = {http://dx.doi.org/10.1145/1961189.1961199}}

% (Cited by 219 )
@article{CompeauNB2011,
  author = {Compeau, P. and Pevzner, P. and Teslar, G.},
  year = {2011},
  title = {How to apply de Bruijn graphs to genome assembly?},
  journal = {Nature Biotechnology},
  volume = {29},
  pages = {987--991},
  url = {http://dx.doi.org/doi:10.1038/nbt.2023}}

% (123 citations) tutorial of RF, almost the same as \cite{CriminisiFTCGV2012}.
@techreport{Criminisi2011,
    author = {Criminisi, A. and Shotton, J. and Konukoglu, E.},
    title = {Decision Forests for Classification, Regression, Density Estimation, Manifold Learning and Semi-Supervised Learning},
    institution = {Microsoft Research},
    year = {2011}}

% (30 citations) This paper intro. NV, which consists of count, mean and normalised central moment, in clustering genomes. It also shows that higher order moments tend to 0 and NV has 1-1 rlf. w/ a genome. It uses NV for clustering analysis of H1N1 using 12D, mitochondrial genome seq. using 16dim, distr. of dist. of NV under simulation. NV has 4 advantages: 1. No need to store whole genome, just NV; 2. Enable global c.f. of all genomes simultaneously; 3. Quicker, easier, 12D; 4. No model needed.
@article{DengPO2011,
  author = {Deng, M. and Yu, C. and Liang, Q. and He, R. L. and Yau, S. S.-T.},
  year = {2011},
  title = {A novel method of characterizing genetic sequences: genome space with biological distance and applications},
  journal = {PLoS ONE},
  volume = {6(3)},
  pages = {},
  url = {http://dx.doi.org/10.1371/journal.pone.0017293}}

% (Cited by 17)
@article{GarciaPO2011a,
  author = {Garcia, S. P. and Pinho, A. J. and Rodrigues, J. M. O. S. and Bastos, C. A. C. and Ferreira, P. J. S. G.},
  year = {2011},
  title = {Minimal absent words in prokaryotic and eukaryotic genomes},
  journal = {PLoS One},
  volume = {6(1)},
  pages = {},
  url = {http://dx.doi.org/10.1371/journal.pone.0016065}}
  
 % (Cited by 9)
@article{GarciaPO2011b,
  author = {Garcia, S. P. and Pinho, A. J.},
  year = {2011},
  title = {Minimal absent words in four human genome assemblies},
  journal = {PLoS One},
  volume = {6(12)},
  pages = {},
  url = {http://dx.doi.org/10.1371/journal.pone.0029344}}

%  (50 citations) 
@article{HolmesJV2011,
  author = {Holmes, E. C.},
  year = {2011},
  title = {What does virus evolution tell us about virus origins?},
  journal = {Journal of Virology},
  volume = {86(11)},
  pages = {5247--5251}}

% The paper proposes a SSL method that combines a generative probabilistic model for the labelled samples and a discriminative model with missing values for the unlabelled samples. The method is applied to motif discovery in DNA sequences.
@article{KimTCBB2011,
  author = {Kim, J. K. and Choi, S.},
  year = {2011},
  title = {Probabilistic models for semisupervised discriminative motif discovery in DNA sequences},
  journal = {IEEE/ACM Transactions on Computational Biology and Bioinformatics},
  volume = {8(5)},
  pages = {1309--1317},
  url = {http://dx.doi.org/10.1109/TCBB.2010.84}}
  
@article{KolekarIR2011,
  author = {Kolekar, P. S. and Kale, M. M. and Kulkarni-Kale, U.},
  year = {2011},
  title = {Genotyping of mumps viruses based on SH gene: development of a server using alignment-free and alignment-based methods},
  journal = {Immunome Research},
  volume = {7(3)},
  pages = {1--7},
  url = {http://www.omicsonline.com/open-access/1745-7580/1745-7580-7-051.pdf}}

% (cited by 16) The paper demonstrates: 1) short palindromes are underrepresented across all different kinds of genomes; 2) the frequency distribution of short palindromes exhibits highest inter-species but low intra-species variance. we show that based on palindrome frequency, DNA sequences can be discriminated to the level of species of origin. The paper also generate palindrome frequency patterns that allow to cluster different sequences of the same genome and to assign plasmids, and in some cases even viruses to their respective host genomes
@article{LampreaDR2011,
  author = {Lamprea-Burgunder, E. and Ludin, P. and M\"{a}ser, P.},
  year = {2011},
  title = {Species-specific typing of {DNA} based on palindrome frequency patterns},
  journal = {DNA Research},
  volume = {18(2)},
  pages = {117--124}}

@article{Pinho2011PO,
  title={On the representability of complete genomes by multiple competing finite-context (Markov) models},
  author={Pinho, Armando J and Ferreira, Paulo JSG and Neves, Ant{\'o}nio JR and Bastos, Carlos AC},
  journal={PLoS ONES},
  volume={6},
  number={6},
  pages={e21588},
  year={2011},
  publisher={Public Library of Science},
  url={https://doi.org/10.1371/journal.pone.0021588}}

% (cited by 299)
@article{SillaDMKD2011,
  author = {Silla, C. N. and Freitas, A. A.},
  year = {2011},
  title = {A survey of hierarchical classification across different application domains},
  journal = {Data Mining and Knowledge Discovery},
  volume = {22(1)},
  pages = {31--72},
  doi = {http://dx.doi.org/10.1007/s10618-010-0175-9}}
  
% (cited by 15) the paper proposes a new protein map by incorporating 10 more amino acid properties into the mapping previously developed in \cite{YauDCB2008}. New properties are given values specified in Table1. The paper also finds that the first three moments are crucial b/c based on which Gaussian distri. can be determined. 
@article{YuG2011,
  author = {Yu, C. and Cheng, S.-Y. and He, R. L. and Yau, S. S.-T.},
  year = {2011},
  title = {Protein map: An alignment-free sequence comparison method based on various properties of amino acids},
  journal = {Gene},
  volume = {486(1-2)},
  pages = {110--118}}

% In spite of the pervasive presence of viruses throughout the biosphere, conventional classiﬁcation schemes (Baltimore, ICTV) struggle to provide a meaningful, comprehensive taxonomy. The deﬁning feature of a virus is its protein capsid. We have previously suggested the use of structure for the higher-order classiﬁcation of viruses, where genomic similarities are no longer observable. Here, we summarize the arguments behind this proposal, describe the current status of structural work, highlighting its power to infer common ancestry, and discuss the limitations and obstacles ahead of us.
@article{AbresciaARB2012,
  author = {Abrescia, N. G. and Bamford, D. H. and Grimes, J. M. and Stuart, D. I.},
  year = {2012},
  title = {Structure uniﬁes the viral universe},
  journal = {Annual Review of Biochemistry},
  volume = {81},
  pages = {795--822},
  doi = {http://dx.doi.org/10.1146/annurev-biochem-060910-095130}}
 
 @article{ChairungseeTCS2012,
  author = {Chairungsee, S. and Crochemore, M.},
  year = {2012},
  title = {Using minimal absent words to build phylogeny},
  journal = {Theoretical Computer Science},
  volume = {450},
  pages = {109--116},
  doi = {http://dx.doi.org/10.1016/j. tcs.2012.04.031}}
 
% (282 citations) tutorial of RF.
@article{CriminisiFTCGV2012,
  author = {Criminisi, A. and Shotton, J. and Konukoglu, E.},
  year = {2012},
  title = {Decision Forests: A Unified Framework for Classification, Regression, Density Estimation, Manifold Learning and Semi-Supervised Learning},
  journal = {Foundations and Trends in Computer Graphics and Vision},
  volume = {7(2-3)},
  pages = {81--227}}
  
% (cited by 16) the paper is read because it cites \cite{DengPO2011}. The paper proposes to use CCA to define distance b/t gene seq. and uses moment vector \cite{DengPO2011}, along with others, as features.
@article{GumusB2012,
  author = {Gumus, E. and Kursun, O. and Sertbas, A. and Ustek, D.},
  year = {2012},
  title = {Application of canonical correlation analysis for identifying viral integration preferences},
  journal = {Bioinformatics},
  volume = {28(5)},
  pages = {651--655}}

% A review paper summarized performance measure, resampling, stat. test methods etc.; surveyed over 1500 bioinfo. papers; case study for 4 scenarios: 2 alg., 1 dataset; >2 alg., 1 dataset; 2 alg., >1 dataset; >2 alg., >1 dataset.
@article{IrsoyTCBB2012,
  author = {Irsoy, O. and Yildiz, O. T. and Alpaydin, E.},
  year = {2012},
  title = {Design and analysis of classiﬁer learning experiments in bioinformatics: survey and case studies},
  journal = {IEEE/ACM Transactions on Computational Biology and Bioinformatics},
  volume = {9},
  pages = {1663--1675}}

% url={https://www.academia.edu/8097730/Ninth_Report_of_the_International_Committee_on_Taxonomy_of_Viruses}
@book{King2012,
  editor = {King, A. M. Q. and Adams, M. J. and Carstens, E. B. and Lefkowitz, E. J.},
  title = {Virus taxonomy: classification and nomenclature of viruses: Ninth Report of the International Committee on Taxonomy of Viruses},
  publisher = {Elsevier/Academic Press},
  isbn={9780123846846},
  lccn={2012359307},
  year = {2012},
  address = {London}}

% (Cited by 21)
@article{KolekarMPE2012,
  author = {Kolekar, P. and Kale, M. and Kulkarni-Kale, U.},
  year = {2012},
  title = {Alignment-free distance measure based on return time distribution for sequence analysis: Applications to clustering, molecular phylogeny and subtyping},
  journal = {Molecular Phylogenetics and Evolution},
  volume = {65(2)},
  pages = {510--522},
  url = {http://dx.doi.org/10.1016/j.ympev.2012.07.003}}

% (99 citations) http://www.hiveplot.net/
@article{KrzywinskiBB2012,
  author = {Krzywinski, M. and Birol, I. and Jones, S. J. M. and Marra, M. A.},
  year = {2012},
  title = {Hive plots - rational approach to visualizing networks},
  journal = {Briefings in Bioinformatics},
  volume = {13(5)},
  pages = {627--644}}

% (30 citations) This is the original methodology paper for DEmARC (DivErsity pArtitioning by hieRarchical Clustering, refers to "demarcation"), a framework to objectively classify viruses based on genome sequences. It improves from existing method, e.g. PASC \cite{BaoAV2014}, in the sense that manual threshold selection is no longer needed. The framework uses hierarchical classification, which is characterized by two major properties: (i) a number of levels that define the hierarchy and (ii) a number of clusters at each level that group the viruses unambiguously. These two characteristics are addressed by two steps in the procedure: (i) determine the number of levels by locating regions of discontinuity in the frequency distribution of PED values between all possible virus pairs. (ii) determine threshold within the respective region of discontinuity.
@article{LauberJV2012,
  author = {Lauber, C. and Gorbalenya, A. E.},
  year = {2012},
  title = {Partitioning the Genetic Diversity of a Virus Family: Approach and Evaluation through a Case Study of Picornaviruses},
  journal = {Journal of Virology},
  volume = {86(7)},
  pages = {3890--3904}}

% (cited by 14) This paper applies DEmARC \cite{LauberJV2012}, a previously developed computational approach for hierarchical and genome-based classification of viruses of a family, to filoviruses, making it the first analysis of ssRNA(-) viruses.
@article{LauberV2012,
  author = {Lauber, C. and Gorbalenya, A. E.},
  year = {2012},
  title = {Genetics-based classification of Filoviruses calls for expanded sampling of genomic sequences},
  journal = {Viruses},
  volume = {4},
  pages = {1425--1437}}

% (cited by 4) Extend \cite{LeungTCBB2010} with outlier detection functionality in addition to gene selection and classification (Fig1 and Fig2).
@article{LeungPO2012,
  author = {Leung, Y. Y. and Chang, C. Q. and Hung, Y. S.},
  year = {2012},
  title = {An Integrated Approach for Identifying Wrongly Labelled Samples When Performing Classification in Microarray Data},
  journal = {PLoS ONe},
  volume = {7(10)},
  pages = {}}

% The paper has two main contributions for graph-based SSL: methods for label de-noising and scalable graph construction for millions or billions data points. To de-noise labels, it intro Graph Transduction via Alternating Minimisation (GTAM) that optimise objective function (eq7) by tuning predicted labels and true labels alternatively (eq9,10). It also uses Label Diagnosis through Self-Tuning (LDST) to tune the true labels (eq12). To scale the graph construction, it uses anchor graph regularization.
@article{LiuPI2012,
  author = {Liu, W. and Wang, J. and Chang, S. -F.},
  year = {2012},
  title = {Robust and Scalable Graph-Based Semisupervised Learning},
  journal = {Proceedings of the IEEE},
  volume = {100(9)},
  pages = {2624--2638},
  url = {http://dx.doi.org/10.1109/JPROC.2012.2197809}}
  
% (cited by 17)
@article{MohammedB2012,
  author = {Mohammed, M. and Dutta, A. and Bose, T. and Chadaram, S. and Mande, S.},
  year = {2012},
  title = {DELIMINATE - A fast and efficient method for loss-less compression of genomic sequences: Sequence analysis},
  journal = {Bioinformatics},
  volume = {28(19)},
  pages = {2527--2529},
  url = {http://dx.doi.org/0.1093/bioinformatics/bts467}}

@article{PaesJIDM2012,
  title={Improving local per level hierarchical classification},
  author={Paes, Bruno C and Plastino, Alexandre and Freitas, Alex A},
  journal={Journal of Information and Data Management},
  volume={3},
  number={3},
  pages={394--409},
  year={2012}}

@article{PruittRefSeq2012,
  author = {Pruitt, K. and Brown, G. and Tatusova, T. and Maglott, D.},
  editor = {McEntyre, J. and Ostell, J.},
  year = {2012},
  title = {{Chapter 18: The Reference Sequence (RefSeq) Database}},
  book = {{The NCBI Handbook [Internet]}},
  publisher = {{Bethesda (MD): National Center for Biotechnology Information (US)}},
  url = {https://www.ncbi.nlm.nih.gov/books/NBK21091/}}
  
% To utilize the unlabelled data, we train Naive Bayes and SVM via the Expectation Maximization method and its variants. The method is applied to DNA prediction problems, with focus on alternative splicing, a natural biological process that contributes to protein diversity.  
@inproceedings{StanescuB2012,
  author = {Stanescu, A. and Caragea, D.},
  year = {2012},
  title = {Semi-supervised Learning of Alternatively Spliced Exons using Expectation Maximization Type Approaches},
  booktitle = {Bioinformatics},
  volume = {},
  pages = {240--245},
  url = {http://dblp.uni-trier.de/db/conf/biostec/bioinformatics2012.html#StanescuC12}}
  
% (cited by 10)
@article{VingaAMB2012,
  author = {Vinga, S. and Carvalho, A. M. and Francisco, A. P. and Russo, L. M. S. and Almeida, J. S.},
  year = {2012},
  title = {Pattern matching through Chaos Game Representation: bridging numerical and discrete data structures for biological sequence analysis},
  journal = {Algorithms for Molecular Biology},
  volume = {7(10)},
  pages = {}}
   
% (Cited by 40)
@article{WuBD2012,
  author = {Wu, H. and Zhang, Z. and Hu, S. and Yu, J.},
  year = {2012},
  title = {On the molecular mechanism of GC content variation among eubacterial genomes},
  journal = {Biology Direct},
  volume = {7(2)},
  pages = {},
  url = {http://dx.doi.org/10.1186/1745-6150-7-2}}
   
% (176 citations)
@article{YangNRG2012,
  author = {Yang, Z. and Rannala, B.},
  year = {2012},
  title = {Molecular phylogenetics: principles and practice},
  journal = {Nature Reviews Genetics},
  volume = {13},
  pages = {303--314}}
  
@article{BakrAJBR2013,
  author = {Bakr, N. S. and Sharawi, A. A.},
  year = {2013},
  title = {{DNA} Lossless Compression Algorithms: Review},
  journal = {American Journal of Bioinformatics Research},
  volume = {3(3)},
  pages = {72--81},
  url = {http://dx.doi.org/10.5923/j.bioinformatics.20130303.04}}

% http://airccse.org/journal/ijdkp/papers/3413ijdkp02.pdf
% Basic sampling, advanced sampling, ensemble learning methods, cost-sensitive learning, feature selection methods, modify alg..
@article{BekkarIJDKP2013,
  author = {Bekkar, M. and Alitouche, T. A.},
  year = {2013},
  title = {Imbalanced data learning approaches review},
  journal = {International Journal of Data Mining and Knowledge Management Process},
  volume = {3(4)},
  pages = {15--33},
  url = {http://dx.doi.org/10.5121/ijdkp.2013.3402}}

@article{BelalovPO2013,
  title={Causes and implications of codon usage bias in RNA viruses},
  author={Belalov, Ilya S and Lukashev, Alexander N},
  journal={PLoS One},
  volume={8},
  number={2},
  pages={e56642},
  year={2013},
  url={https://doi.org/10.1371/journal.pone.0056642},
  publisher={Public Library of Science}}

@article{BensonNAR2013,
  author = {Benson, D. A. and Cavanaugh, M. and Clark, K. and Karsch-Mizrachi, I. and Lipman, D. J. and Ostell, J.and Sayers, E. W.},
  year = {2013},
  title = {GenBank},
  journal = {Nucleic Acids Research},
  volume = {41(Database issue)},
  pages = {D36--D42},
  url = {http://doi.org/10.1093/nar/gks1195}}

% (cited by 6) spaced word matching (generalize common substring allowing mismatches) reduces the statistical dependency between adjacent word matches. \cite{MaB2002} is the 1st to use spaced word  for homology searching; \cite{BodenGCB2013} is the 1st to use it for alignment-free seq. c.f..
@inproceedings{BodenGCB2013,
  author = {Boden, M. and Sch\"{o}neich, M. and Horwege, S. and Lindner, S. and Leimeister, C.-A. and Morgenstern, B.},
  year = {2013},
  title = {Alignment-free sequence comparison with spaced k-mers},
  booktitle	= {German Conference on Bioinformatics},
  volume = {34},
  pages = {24--34}}
  
@article{BonfieldPO2013,
  author = {Bonfield, J. K. and Mahoney, M. V.},
  year = {2013},
  title = {Compression of {FASTQ} and {SAM} Format Sequencing Data},
  journal = {PLoS ONE},
  volume = {8(3)},
  pages = {},
  url = {https://doi.org/10.1371/journal.pone.0059190}}
  
% (cited by 0) Propose generalized vector (GV), which is a generalisation of NV to k-mers. Paper contains a short summary of alignment-based, k-mer, composite vector (CV), complete composite vector (CCV), natural vector (NV).
@misc{HernandezACUL2013,
  author = {Hernandez, T. and Yang, J.},
  year = {2013},
  title = {Descriptive statistics of the genome: phylogenetic classification of viruses},
  howpublished = {Archive of Cornell University Library},
  month = {Sep},
  url = {http://arxiv.org/abs/1309.0408}}

% http://link.springer.com/article/10.1007/s11081-011-9166-y
% Siara: The robust classification approach has the virtue of taking into account errors in the data. If you need help with the code and/or have questions, we can always contact my colleague Chiranjib (Chiru).
% ‘clustering-based’ refers to the fact that the classifier classifies clusters rather than individual points. The main difference b/t classifying clusters and points is that the former has none-zero variance, and thus can be considered as r.v.. Each r.v. summarizes a cluster of data points, which can be obtained by grouping similar data together. In this way, the data dimension is reduced from the number of data points to the number of clusters, thus largely reducing computational cost in later classification. The difference b/t classifying r.v. and deterministic values is significant enough and worth reformulation of the max. margin opt. prob.. ‘Robust’ refers to the fact that data uncertainty are incorporated. Such formulation assumes all points are r.v. from a stat. distr., in contrast to conventional SVM that assumes all points are deterministic. Robustness to estimation error is achieved by incorporating confidence intervals of moment (mean and var. in the paper) in the opt. prob..
@article{JagarlapudiOE2013,
  author = {Jagarlapudi, S. N. and Ben-Tal, A. and Bhattacharyya, C.},
  year = {2013},
  title = {Robust formulations for clustering-based large-scale classification},
  journal = {Optimization and Engineering},
  volume = {14(2)},
  pages = {225--250}}

@book{Knipe2013,
  author = {Knipe, D. M. and Howley, P. M.},
  year = {2013},
  title = {Fields virology},
  publisher = {Lippincott Williams and Wilkins},
  address = {Philadelphia, PA}}
  
% (29 citations)
@inproceedings{LouppeANIPS2013,
  author = {Louppe, G. and Wehenkel, L. and Sutera, A. and Geurts, P.},
  year = {2013},
  title = {Understanding variable importances in forests of randomized trees},
  booktitle	= {Advances in Neural Information Processing Systems},
  pages = {431--439}}

% (cited by 1559) The paper proposes two new architectures for neural network language models: Continuous Bag-of-Words Model and Continuous Skip-gram Model. // The methods not only able to reflect word similarity, can also produce sensible results using algebraic operations with the vector representation of words.
@misc{MikolovACUL2013,
  author = {Mikolov, T. and Chen, K. and Corrado, G. and Dean, J.},
  year = {2013},
  title = {Efficient estimation of word representations in vector space},
  howpublished = {Archive of Cornell University Library},
  month = {September},
  url = {arXiv:1301.3781v3}}
  
% (cited by 1680) The paper improves training in \cite{MikolovACUL2013} by using hierarchical softmax, -ev sampling and subsampling of freq. words.
@inproceedings{MikolovANIPS2013,
  author = {Mikolov, T. and Sutskever, I. and Chen, K. and Corrado, G. S. and Dean, J.},
  year = {2013},
  title = {Distributed representations of words and phrases and their compositionality},
  booktitle = {Advances in neural information processing systems},
  volume = {},
  pages = {3111--3119}}
 
% (cited by 90) The paper proposes to use genome-wide pairwise-identity to classify viruses in the genus Mastrevirus (family Geminiviridae). To achieve this, it introduces SDT (preliminary version of \cite{MuhirePO2014}) to remove the following issues with the calculation of pairwise genetic identity measures: (1) pairwise sequence identities computed based on multiple sequence alignments rather than on multiple independent pairwise alignments can lead to the deflation of identity scores with increasing dataset sizes; (2) when gap-characters need to be introduced during sequence alignments to account for insertions and deletions, methodological variations in the way that these characters are introduced and handled during pairwise genetic identity calculations can cause high degrees of inconsistency in the way that different methods classify the same sets of sequences.
% http://www.ncbi.nlm.nih.gov/pubmed/23340592
@article{MuhireAV2013,
  author = {Muhire, B. and Martin, D. P. and Brown, J. K. and Navas-Castillo, J. and Moriones, E. and Zerbini, F. M. and Rivera-Bustamante, R. and Malathi, V. G. and Briddon, R. W. and Varsani, A.},
  year = {2013},
  title = {A genome-wide pairwise-identity-based proposal for the classification of viruses in the genus {M}astrevirus (family {G}eminiviridae)},
  journal = {Archives of Virology},
  volume = {158(6)},
  pages = {1411--1424}}
  
@INPROCEEDINGS{OtaIISIT2013,
  author={Ota, T. and Morita, H.},
  booktitle={IEEE International Symposium on Information Theory},
  title={On antidictionary coding based on compacted substring automaton},
  year={2013},
  pages={1754--1758},
  url={http://dx.doi.org/10.1109/ISIT.2013.6620528}}

@INPROCEEDINGS{OtaITAW2013,
  author={Ota, T. and Morita, H.},
  booktitle={Information Theory and Applications Workshop},
  title={Relationship between antidictionary automata and compacted substring automata},
  year={2013},
  pages={1--4},
  url={http://dx.doi.org/10.1109/ITA.2013.6502965}}

% (Cited by 9) Saira: Depending on what Mark thinks, one natural next step after this paper might be string kernels, used here in a different but relevant context,
% This paper applies string subsequence kernel (SSK) proposed by \cite{LodhiJMLR2002} to detect malware.
@incollection{PfohPICNSS2013,
  author = {Pfoh, J. and Schneider, C. and Eckert, C.},
  year = {2013},
  title = {Leveraging String Kernels for Malware Detection},
  booktitle = {Proceedings of the 7th International Conference on Network and System Security },
  publisher = {Springer},
  series = {Lecture Notes in Computer Science},
  month = jun,
  url = {https://www.sec.in.tum.de/assets/Uploads/nss2013.pfohetal.pdf}}

% (cited by 17)
@article{PinhoB2013,
  author = {Pinho, A. and Pratas, D.},
  year = {2013},
  title = {MFCompress: A compression tool for FASTA and multi-FASTA data},
  journal = {Bioinformatics},
  volume = {30(1)},
  pages = {117--118},
  url = {http://dx.doi.org/10.1093/bioinformatics/btt594}}
  
% (20 citations) new statistics (improved from D2, D*2 and Ds2) is developed to measure dissimilarity for NGS shotgun reads without assembly.
@article{SongJCB2013,
  author = {Song, K. and Ren, J. and Zhai, Z. and Liu, X. and Deng, M. and Sun, F.},
  year = {2013},
  title = {Alignment-free sequence comparison based on next-generation sequencing reads},
  journal = {Journal of Computational Biology},
  volume = {20(2):},
  pages = {64--79}}

% (cited by 90)
@article{SunNCA2013,
  author = {Sun, S.},
  year = {2013},
  title = {A survey of multi-view machine learning},
  journal = {Neural Computing and Applications},
  volume = {23(7)},
  pages = {2031--2038}}

% (cited by 83) A long review paper on multi-view learning: principles, view generation, view combination, co-training style alg., multiple kernel learning, subspace learning-base alg., app., performance evaluation.
@misc{XuACUL2013,
  author = {Xu, C. and Tao, D. and Xu, C.},
  year = {2013},
  title = {A survey on multi-view learning},
  howpublished = {Archive of Cornell University Library},
  month = {Apr},
  url = {arXiv:1304.5634v1}}

% (cited by 4) Propose method for the local analysis of complete genomes based on common seq.. A local distance measure called LODIST is proposed, which is based on the relationship between the longest common words (LCW) and the shortest absent words (SAW) of two genomes. thm2.1-2: rlf. b/t LCW and SAW; thm2.3: LODIST vs sub-seq.; def.2.2-3: measures of distance b/t two strings, LODIST, ILD, SILD.
@article{YangJCB2013,
  author = {Yang, L. and Zhang, X. and Wang, T. and Zhu, H.},
  year = {2013},
  title = {Large Local Analysis of the Unaligned Genome and Its Application},
  journal = {Journal of Computational Biology},
  volume = {20(1)},
  pages = {19--29}}

% (15 citations) co-phylog (Context-Object Phylogeny), an assembly-free phylogenomic approach that creates a "micro-alignment" at each "object" in the sequence using the "context" of the object. It is not only as efficient as the existing alignment-free methods but also as accurate as the alignment-based methods. But it does not perform well on far distant organisms. co-phylog consumes a large amount of memory to store intermediate data \cite{FanBG2015}.
% Procedures (see Fig1 for illustration): given genome G1, determine structure length k and pattern S => get k-tuple set H, as well as C-gram and O-gram of each word in H => get context from C-gram set and object from O-gram set => repeat above procedure for another genome G2 => get shared context and corresponding objects => compute Ii, 0 if object mismatch and 1 otherwise => compute distance.
% key words explained: 1) assembly-free: can be a great merit for NGS data, where assembling is difficult; 2) micro-alignment: align seq. at small length scale of the size of O-part in a structure S. This suits short reads; 3) align at each "object": an object serves as an anchor, based on which a matching "context" is extracted; 4) mismatch is allowed but with penalty: 'object' has to be matched for I to be 0; but if 'object' is not matched, the number of matched structure S still increase.
@article{YiNAR2013,
  author = {Yi, H. and Jin, L.},
  year = {2013},
  title = {Co-phylog: an assembly-free phylogenomic approach for closely related organisms},
  journal = {Nucleic Acids Research},
  volume = {41(7)},
  pages = {e75}}

% (Cited by 14) Uses Natural Vector to describe virus gene seq. and proposes natural graphical rep. for virus. With Euclidean distance, it achieves high accuracy on virus with single-segmented genes. Read this paper and HuangMPE2014 carefully b/c our work will first reproduce its results and then extend. HuangMPE2014 is an extension to multiple-segment with Hausdorff dist.
@article{YuPO2013,
  author = {Yu, C. and Hernandez, T. and Zheng, H. and Yau, S.-C. and Huang, H.-H. and He, R. L. and Yang, J. and Yau, S. S.-T.},
  year = {2013},
  title = {Real time classification of viruses in 12 dimensions},
  journal = {PLoS ONE},
  volume = {8(5)},
  pages = {},
  url = {http://dx.doi.org/10.1371/journal.pone.0064328}}

% (cited by 10) a protein seq. version of \cite{YuPO2013}: NV up to variance and graphical repr.. But builds phylogenetic trees instead of kNN classification.
@article{YuJTB2013,
  author = {Yu, C. and Deng, M. and Cheng, S. Y. and Yau, S. C. and He, R. L. and Yau, S. S.},
  year = {2013},
  title = {Protein space: a natural method for realizing the nature of protein universe},
  journal = {Journal of Theoretical Biology},
  volume = {318},
  pages = {197--204}}

% (4 citations) Review history of Iterated Maps (IM): foundation, discovery and big data era. IM is scale-free and most efficient to determine oligomeric freq.. 
@article{AlmeidaBB2014,
  author = {Almeida, J. S.},
  year = {2014},
  title = {Sequence analysis by iterated maps, a review},
  journal = {Briefings in Bioinformatics},
  volume = {15(3)},
  pages = {369--375},
  url = {http://dx.doi.org/10.1093/bib/bbt072}}

% (22 citations) Use artificial multi-normal distributed dataset and weka to c.f. accuracy of ML methods. Aim to investigate on influence of param. on classification accuracy and find the classifiers that give high accuracy for a wide range of param.. Experiments done using Weka default param., 1D (vary 1 param.), multi-D (vary several param. simultaneously). KNN good with default param., SVM can improve significantly after tuning and good with most param.
@article{AmancioPO2014,
  author = {Amancio, D. R. and Comin, C. H. and Casanova, D. and Travieso, G. and Bruno, O. M. and Rodrigues, F. A. and Costa, L. F.},
  year = {2014},
  title = {A Systematic Comparison of Supervised Classifiers},
  journal = {PLoS ONE},
  volume = {9(4)},
  pages = {}}
  
% (cited by 19) This paper improves a previously introduced web tool for genome-based pairwise sequence comparison (PASC) for virus classification. The algorithm for PASC was first introduced by \cite{ShuklaJGV1988}. This paper intro. several improvements, e.g. methods to eliminates inconsistent caused by different protocols, simulate. taxonomy changes etc.
@article{BaoAV2014,
  author = {Bao, Y. and Chetvernin, V. and Tatusova, T.},
  year = {2014},
  title = {Improvements to pairwise sequence comparison ({PASC}): a genome-based web tool for virus classification},
  journal = {Archives of Virology},
  volume = {159(12)},
  pages = {3293--3304},
  url = {http://dx.doi.org/10.1007/s00705-014-2197-x}}

% (cited by 373)
@inproceedings{BaroniACL2014,
  title={Don't count, predict! A systematic comparison of context-counting vs. context-predicting semantic vectors.},
  author={Baroni, Marco and Dinu, Georgiana and Kruszewski, Germ{\'a}n},
  booktitle={Association for Computational Linguistics (1)},
  pages={238--247},
  year={2014},
  url={http://anthology.aclweb.org/P/P14/P14-1023.pdf}}

% (Cited by 5)
@article{BartonBB2014,
  author = {Barton, C. and Heliou, A. and Mouchard, L. and Pissis, S. P.},
  year = {2014},
  title = {Linear-time computation of minimal absent words using suffix array},
  journal = {BMC Bioinformatics},
  volume = {15(388)},
  pages = {},
  url = {http://dx.doi.org/10.1186/s12859-014-0388-9}}
   
% (18 citations) The paper discusses distance measures on "k-words" for alignment-free sequence analysis more in detail but it presents just dissimilarity measures of this family of methods only.
@article{BonhamBB2014,
  author = {Bonham-Carter, O. and Steele, J. and Bastola, D.},
  year = {2014},
  title = {Alignment-free genetic sequence comparisons: a review of recent approaches by word analysis},
  journal = {Briefings in Bioinformatics},
  volume = {15(6)},
  pages = {890--905}}

% (8 citations) These distance metrics are derived without an evolutionary model and therefore do not represent the genetic distances.
@article{HauboldBB2014,
  author = {Haubold, B.},
  year = {2014},
  title = {Alignment-free phylogenetics and population genetics},
  journal = {Briefings in Bioinformatics},
  volume = {15(3)},
  pages = {407--418}}
  
% (citated by 12) describe web interface for kmacs \cite{LeimeisterB2014a, LeimeisterB2014b}.
@article{HorwegeNAR2014,
  author = {Horwege, S. and Lindner, S. and Boden, M. and Hatje, K. and Kollmar, M. and Leimeister, C.-A. and Morgenstern, B.},
  year = {2014},
  title = {Spaced words and kmacs: fast alignment-free sequence comparison based on inexact word matches},
  journal = {Nucleic Acids Research},
  volume = {42},
  pages = {W7--W11}}
   
% extension of previous YuPO2013 with Hausdorff dist. applied to virus with multiple-segmented genes.
@article{HuangMPE2014,
  author = {Huang, H.-H. and Yu, C. and Zheng, H. and Hernandez, T. and Yau, S.-C. and He, R. L. and Yang, J. and Yau, S. S.-T.},
  year = {2014},
  title = {Global comparison of multiple-segmented viruses in 12-dimensional genome space},
  journal = {Molecular Phylogenetics and Evolution},
  volume = {81},
  pages = {29--36},
  url = {http://dx.doi.org/10.1016/j.ympev.2014.08.003}}
  
@article{LawARA2014,
  author = {Law, N. F. and Cheng, K. O.},
  year = {2014},
  title = {A Survey of Techniques for Sequence Similarities Matching in Compression},
  journal = {Advances in Robotics and Automation},
  volume = {3(1)},
  pages = {},
  url = {http://dx.doi.org/10.4172/2168-9695.1000118}}

% (cited by 863)
@inproceedings{LeICML2014,
  title={Distributed Representations of Sentences and Documents.},
  author={Le, Quoc V and Mikolov, Tomas},
  booktitle={International Conference on Machine Learning},
  volume={14},
  pages={1188--1196},
  year={2014},
  url={http://www.jmlr.org/proceedings/papers/v32/le14.pdf}}

% (cited by 18) We describe fast implementation of spaced k-mer for seq. c.f. \cite{BodenGCB2013} using recursive hashing and bit operations, and we show that further improvements can be achieved by using multiple patterns instead of single patterns. 
@article{LeimeisterB2014a,
  author = {Leimeister, C.-A. and Boden, M. and Horwege, S. and Lindner, S. and Morgenstern, B.},
  year = {2014},
  title = {Fast alignment-free sequence comparison using spaced-word frequencies},
  journal = {Bioinformatics},
  volume = {30(14)},
  pages = {1991--1999}}

% (cited by 6) The paper is a companion of \cite{LeimeisterB2014a}. It proposes heuristic approx. of length of longest common substring using spaced k-mer as pattern and describes an efficient implementation using suffix array.
@article{LeimeisterB2014b,
  author = {Leimeister, C.-A. and Morgenstern, B.},
  year = {2014},
  title = {Kmacs: the k-mismatch average common substring approach to alignment-free sequence comparison},
  journal = {Bioinformatics},
  volume = {30(14)},
  pages = {2000--2008}}
  
% (Cited by 12)
@article{LiPO2014,
  author = {Li, X.-Q. and Du, D.},
  year = {2014},
  title = {Variation, Evolution, and Correlation Analysis of C+G Content and Genome or Chromosome Size in Different Kingdoms and Phyla},
  journal = {PLoS ONE},
  volume = {9(2)},
  pages = {},
  url = {http://dx.doi.org/10.1371/journal.pone.0088339}}
  
% (cited by 51) This paper introduces Sequence Demarcation Tool (SDT), aiming to provide a robust and highly reproducible means of objectively using pairwise genetic identity calculations to classify any set of nucleotide or amino acid sequences. It can be used as complementary tool of DEmARC and PASC: DEmARC might be used by the ICTV to establish a solid evolutionary rationale for defining a particular set of species, PASC might then be used by individual ICTV working groups to establish easy to apply pairwise identity thresholds that optimally conform with the DEmARC classifications, and SDT might be used by individual virologists to consistently apply these thresholds during the tentative classification of novel virus isolates that they submit to public sequence databases.
@article{MuhirePO2014,
  author = {Muhire, B. M. and Varsani, A. and Martin, D. P.},
  year = {2014},
  title = {{SDT}: a virus classification tool based on pair-wise sequence alignment and identity calculation},
  journal = {PLoS One},
  volume = {9(9)},
  pages = {},
  url = {http://dx.doi.org/10.1371/journal.pone.0108277}}

% (cited by 1269)
@inproceedings{PenningtonCEMNLP2014,
  title={Glove: Global Vectors for Word Representation},
  author={Pennington, Jeffrey and Socher, Richard and Manning, Christopher D},
  booktitle={Conference on Empirical Methods on Natural Language Processing},
  volume={14},
  pages={1532--1543},
  year={2014},
  url={http://www-nlp.stanford.edu/pubs/glove.pdf}}
    
% Due to high degree of diversity of virus, defining virus species is more difficult than that of animals or plants. Traditional approaches classify viruses based on our knowledge of them. Such approach has certain drawbacks. First, our understanding can be inaccurate, inadequate or subjective. Hence, author proposes to classify virus base on quantitative evidence rather than personal opinions, then learn and extract their biological info. from taxonomy. Thus taxonomy is not only a goal, but also a tool to help us understand virus. Second, the def. of virus species by ICTV can be controversial, b/c classification based on multiple criteria shouldn't be compulsory in the definition of species since one factor might weighs much more than the rest. The importance of the criterion of 'evolutionary indpd of lineages' is also stressed. In addition, the reason for this criteria to be important and potential misleading caused by lineage are also discussed. 
% http://www.virologyj.com/content/11/1/131
@article{PetersonJV2014,
  author = {Peterson, A. T.},
  year = {2014},
  title = {Defining viral species: making taxonomy useful},
  journal = {Virology Journal},
  volume = {11(131)},
  pages = {}}
 
% (Cited by 141)
@article{SamochaNG2014,
  author = {Samocha, K. E. and Robinson, E. B. and Sanders, S. J. and Stevens, C. and Sabo, A. and McGrath, L. M. and Kosmicki, J. A. and Rehnstr\"{o}m, K. and Mallick, S. and Kirby, A. and Wall, D. P. and MacArthur, D. G. and Gabriel, S. B. and DePristo, M. and Purcell, S. M. and Palotie, A. and Boerwinkle, E. and  Buxbaum, J. D. and Cook, E. H. and Gibbs, R. A. and Schellenberg, G. D. and Sutcliffe, J. S. and Devlin, B. and Roeder, K. and Neale, B. M. and Daly, M. J.},
  year = {2014},
  title = {A framework for the interpretation of de novo mutation in human disease},
  journal = {Nature Genetics},
  volume = {46(9)},
  pages = {944--950},
  url = {http://dx.doi.org/10.1038/ng.3050}}
  
% (cited by 1)
@article{SantosESA2014,
  title={Applying semi-supervised learning in hierarchical multi-label classification},
  author={Santos, A. and Canuto, A.},
  journal={Expert Systems with Applications},
  volume={41(14)},
  pages={6075--6085},
  year={2014},
  url = {http://dx.doi.org/10.1016/j.eswa.2014.03.052}}
  
% (3 citations) This paper reviews probabilistic measures used in alignment-free methods, aiming to update and complement the notable work of \cite{VingaB2003}. Table I c.f. b/t alignment-based/-free methods. Table II alignment-free dist. measure. Table III alignment-free repr.. Table IV software.
@article{SchwendeBB2014,
  author = {Schwende, I. and Pham, T. D.},
  year = {2014},
  title = {Pattern recognition and probabilistic measures in alignment-free sequence analysis},
  journal = {Briefings in Bioinformatics},
  volume = {15(3)},
  pages = {354--368},
  url = {http://dx.doi.org/10.1093/bib/bbt070}}

% (20 citations) review alignment-free seq. c.f. based on word freq., emphasizing on 1) statistics of dissimilarity measure: D2 and its variations; 2) power of the statistics: distr. of the stat. under both null and alternative models; 3) application to NGS data: NGS produces a huge amount of seq., each is read many times in short length, and each read can be homogeneously or heterogeneously. The new stat. developped by \cite{SongJCP2013} is better than old ones.
@article{SongBB2014,
  author = {Song, K. and Ren, J. and Reinert, G. and Deng, M. and Waterman, M. S. and Sun, F.},
  year = {2014},
  title = {New developments of alignment-free sequence comparison: measures, statistics and next-generation sequencing},
  journal = {Briefings in Bioinformatics},
  volume = {15(3)},
  pages = {343--353},
  url = {http://dx.doi.org/10.1093/bib/bbt067}}
  
% (1 citation) compress a seq. given another. It is free in assembly, alignment and param., hence advantageous over k-mer dist. measures, which requires to choose param. k. It has shown to have good perform. for long seq. but not for short reads. This paper conduct extensive exp. to show its (eq1-3) perform. for short reads by c.f. k-mer based dist. measures (CVTree, d2^S, co-phylog).
@article{TranBMCRN2014,
  author = {Tran, N. H. and Chen, X.},
  year = {2014},
  title = {Comparison of next-generation sequencing samples using compression-based distances and its application to phylogenetic reconstruction},
  journal = {BMC Research Notes},
  volume = {7(320)},
  pages = {}}

@article{valentini2014hierarchical,
  title={Hierarchical ensemble methods for protein function prediction},
  author={Valentini, Giorgio},
  journal={ISRN bioinformatics},
  volume={2014},
  year={2014},
  publisher={Hindawi Publishing Corporation}}

% Results from this paper validates ours that NV4 can give low classificaition errors.
% Retroviral RNA genomes have a biased nucleotide composition. The exact nucleotide usage pattern is distinct for different retroviruses. The nucleotide bias is even more in the single-stranded RNA domains. The exotic nucleotide composition may provide the retroviral RNA genome with certain structural features.
@article{vanHemertVR2014,
  author = {van Hemert, F. and van der Kuyl, A. C. and Berkhout, B.},
  year = {2014},
  title = {On the nucleotide composition and structure of retroviral RNA genomes},
  journal = {Virus Research},
  volume = {193},
  pages = {16--23},
  url = {http://dx.doi.org/10.1016/j.virusres.2014.03.019}}

@article{VingaBB2014,
  author = {Vinga, S.},
  year = {2014},
  title = {Information theory applications for biological sequence analysis},
  journal = {Briefings in Bioinformatics},
  volume = {15(3)},
  pages = {376--389},
  url = {http://dx.doi.org/10.1093/bib/bbt068}}

% (cited by 2) http://www.ncbi.nlm.nih.gov/pubmed/24858075
% extension of NV in \cite{DengPO2011} to k-mers.
@article{WenG2014,
  author = {Wen, J. and Chan, R. H. F. and Yau, S.-C. and He, R. L. and Yau, S. S. T.},
  year = {2014},
  title = {K-mer natural vector and its application to the phylogenetic analysis of genetic sequences},
  journal = {Gene},
  volume = {546(1)},
  pages = {25--34},
  url = {http://dx.doi.org/10.1016/j.gene.2014.05.043}}
   
% alignment-free method for seq. similarity c.f.. It formulates gene seq. using k-mer sparse matrix and it’s singular value matrix.
@article{WenJTB2014,
  author = {Wen, J. and Zhang, Y. and Yau, S. S.T.},
  year = {2014},
  title = {k-mer sparse matrix model for genetic sequence and its applications in sequence comparison},
  journal = {Journal of Theoretical Biology},
  volume = {363},
  pages = {145--150},
  url = {http://dx.doi.org/10.1016/j.jtbi.2014.08.028}}

% (2 citations) The Z-curve maps a DNA sequence to a 3D curve whose components rep. the distr. of purine vs pyrimidine (R vs. Y), amino vs keto (M vs. K) and strong H-bond vs weak H-bond (S vs. W) bases along the DNA seq.. In 2nd paper, the first step is to map a seq. to 3 bit strings by 3 homomorphic maps (RY, MK, SW) and then count the (1,0) triplets in the seq.. You could add the distr. of the triplets (count, mean, variance) to vector of distr. for each homomorphic map. 
@article{ZhangCG2014,
  author = {Zhang, R. and Zhang, C. T.},
  year = {2014},
  title = {A brief review: the {Z}-curve theory and its application in genome analysis},
  journal = {Current Genomics},
  volume = {15(2)},
  pages = {78--94},
  url = {http://dx.doi.org/10.2174/1389202915999140328162433}}
  
% http://www.ncbi.nlm.nih.gov/pmc/articles/PMC4372424/
% Saira: Although addressing a different biological question (predicting a particular promotor region), it's a useful guide in terms of what pitfalls to avoid in the virus classification study.
% The quality of the predictors depends on: i) training data; ii) data representation; iii) classification alg.; iv) evaluation procedures. This work created several variants of E. coli promoter data sets and to experimentally examine the effect of these factors on the predictive performance of E.coli σ70 promoter models. Results suggest that under some combinations of criteria i-iii, a prediction model might perform very well on cross-validation experiments but poorly on indpd. test data. This emphasizes the importance of evaluating promoter region predictors using indpd. test data, Analysis of the tested models shows that good prediction models often perform well despite how the non-promoter data was obtained, poor ones are more sensitive to the choice of them. 
@article{AbbasPO2015,
  author = {Abbas, M. M. and Mohie-Eldin, M. M. and and EL-Manzalawy, Y.},
  year = {2015},
  title = {Assessing the Effects of Data Selection and Representation on the Development of Reliable {E.} coli Sigma 70 Promoter Region Predictors},
  journal = {PLoS ONE},
  volume = {10(3)},
  pages = {}}
  
% (cited by 4) application of word2vec in bio. seq.: BioVec, ProtVec, GeneVec.
@article{AsgariPO2015,
  author = {Asgari, E. and Mofrad, M. R. K.},
  year = {2015},
  title = {Continuous Distributed Representation of Biological Sequences for Deep Proteomics and Genomics},
  journal = {PLoS ONE},
  volume = {10(11)},
  pages = {},
  url = {http://dx.doi.org/10.1371/journal.pone.0141287}}

% (cited by 7)
@article{BenoitBB2015,
  author = {Benoit, G. and Lemaitre, C. and Lavenier, D. and Drezen, E. and Dayris, T. and Uricaru, R. and Rizk, G.},
  year = {2015},
  title = {Reference-free compression of high throughput sequencing data with a probabilistic de Bruijn graph},
  journal = {BMC Bioinformatics},
  volume = {16(288)},
  pages = {},
  url = {http://dx.doi.org/10.1186/s12859-015-0709-7}}

% (1 citation) Reasons and illustrate a notable, supervising and interesting fact that viral ssRNA are indeed compact. But not sure how this paper is useful for virus taxonomy project. 
@article{BenBJ2015,
  author = {Ben-Shaul, A. and Gelbart, W. M.},
  year = {2015},
  title = {Viral ss{RNA}s are indeed compact},
  journal = {Biophysical Journal},
  volume = {108(1)},
  pages = {14--16},
  url = {http://dx.doi.org/10.1016/j.bpj.2014.11.010}}

% This paper validates NV4 can give low classificaition errors.
% The nucleotide composition of a coronaviral RNA genome is biased (high U, low C). This bias is a relatively stable property along the viral genome, but less prominent in the last 1/3 of the genome. This bias is even more pronounced in the single-stranded, unpaired RNA domains. The bias dictates the atypical codon usage of the coronaviruses. The RNA genome of the zoonotic viruses MERS and SARS is extremely biased.
@article{BerkhoutVR2015,
  author = {Berkhout, B. and van Hemert, F.},
  year = {2015},
  title = {On the biased nucleotide composition of the human coronavirus RNA genome},
  journal = {Virus Research},
  volume = {202},
  pages = {41--47},
  url = {http://dx.doi.org/10.1016/j.virusres.2014.11.031}}

% Mark: the method tries to find the set of labelling that satisfy certain assumptions in the dataset by flipping the labels. Noisy detection is hard, the papert is overly ambicious.
% The paper proposes a new preprocessing method LND_r (Label Noise Detection) to identify and correct noisy labels via a mutual consistency check. The method makes two main assumptions about the dataset: (1) the dataset contains data points whose labels are known to be correct; (2) the fractions of data points with noisy labels are known. The method aims to find the set of labels that min. cost. Specifically, find $\eta$ that min. eq2 s.t. constraint eq5 is satisfied. While the resulting optimization problem turns out to be a combinatorial problem, an efficient algorithm is also introduced that provides approximation guarantee. Experiments have been conducted using various datasets with simulated noise representing boundary noise (mislabelling in class boundaries), biased annotator noise (mislabelling is biased towards certain classes), adversarial noise (mislabelling of data points that have large impact on classifiers). The proposed method has also been compared with several other noise correction methods. The results show that: (1) classification performance will be improved after correcting the label noise; (2) the proposed method outperforms others. However, the paper doesn't show experiments using real world dataset or the robustness of the method upon violation of the two assumptions.
@article{BhadraN2015,
  author = {Bhadra, S. and Hein, M.},
  year = {2015},
  title = {Correction of noisy labels via mutual consistency check},
  journal = {Neurocomputing},
  volume = {160},
  pages = {34--52},
  url = {http://dx.doi.org/10.1016/j.neucom.2014.10.083}}
   
% Saira: This paper discusses viruses.
%In this study, we propose a new classification model that combines similarity scores obtained from alignment-free/-based similarity measures with the aim to exploit the complementary nature of these measures to improve the classification accuracy. In our model, the classification of sequences is performed by using a combined sequence similarity score (CSSS) (eq9) that is calculated based on the weighted contribution of similarity scores, where weights reflect the discriminatory ability of individual measures in the training set. Scores are combined from 3 alignment-free (k-mer with ED, JSD, CB) and 2 alignment-based (BLAST, SW) methods. Experiments are done using kNN on 3 datasets: viral genom from NCBI RefSeq, short reads from Acid Mine Drainage metagenome, protein sequence from the Structural Classification of Proteins database.
@article{BorozanB2015,
  author = {Borozan, I. and Watt, S. and Ferretti, V.},
  year = {2015},
  title = {Integrating alignment-based and alignment-free sequence similarity measures for biological sequence classification},
  journal = {Bioinformatics},
  volume = {31(9)},
  pages = {1396--1404},
  url = {http://dx.doi.org/10.1093/bioinformatics/btv006}}

@article{Choi2015,
  title={Normalized Hierarchical SVM},
  author={Choi, Heejin and Sasaki, Yutaka and Srebro, Nathan},
  journal={arXiv preprint arXiv:1508.02479},
  year={2015}}
  
% Normalised Compression Distance (NCD) is a measure for sequences based on Kolmogorov complexity. One of the contribution of the paper is to generalise pairwise NCD to multisets and use to measure sequence distance. The measure is applied to stem cell, organelle transport and OCR classification questions that were earlier treated with the pairwise NCD.
@article{CohenTPAMI2015,
  author = {Cohen, A. R. and Vitanyi, P. M. B.},
  year = {2015},
  title = {Normalized Compression Distance of Multisets with Applications},
  journal = {IEEE Transactions on Pattern Analysis and Machine Intelligence},
  volume = {37(8)},
  pages = {1602--1614},
  url = {http://doi.ieeecomputersociety.org/10.1109/TPAMI.2014.2375175}}

% (cited by 9) The paper intro a reference-based compression method GDC 2 (Genome Differential Compressor 2) using two-level matching (Fig1), by recording the difference in char and position from the ref seq. (level1), as well as other seq (level2).
@article{DeorowiczN2015,
  author = {Deorowicz, D. and Danek, A. and Niemiec, M.},
  year = {2015},
  title = {GDC 2: Compression of large collections of genomes},
  journal = {Nature},
  volume = {5:11565},
  pages = {},
  url = {http://dx.doi.org/10.1038/srep11565}}
    
% (2 citations) The paper presents an Assembly and Alignment-Free (AAF) method that constructs phylogenetic tree directly from NGS data. AAF is based on a Poisson model of evolution (i.e. probab. of nucleotide mutation has Poisson distr.), and various other techniques that incorperate both evolutionary (alignment-free methods loses biological info.) and sampling issues (assembly-free uses incomplete seq. from NGS), including homoplasy, sequencing errors, and incomplete sequencing coverage. From these results, we calculate the statistical properties of the pairwise distances between genomes, allowing us to optimize parameter selection and perform bootstrapping. 
@article{FanBG2015,
  author = {Fan, H. and Ives, A. R. and Surget-Groba, Y. and Cannon, C. H.},
  year = {2015},
  title = {An assembly and alignment-free method of phylogeny reconstruction from next-generation sequencing data},
  journal = {16(522)},
  volume = {BMC Genomics},
  pages = {}}

% After a measure of difference is defined, biological variation can be classified into 4 categories: [w/i community]: 1) dispersion (variance of types in a community); 2) diversity (#types in a community). [b/t community]: 3) compositional differentiation (CT, foreach community, distr of type; TC, foreach type, distr of community); 4) partitioning of variation (differentiation, extent to which same trait in same community; apportionment, extent to which diff types in diff community). 
% Saira: for us, a trait could be {A, G, C, T} and a community is a virus genome
@article{GregoriusPO2015,
  author = {Gregorius, H. R. and Gillet, E. M.},
  year = {2015},
  title = {Classifying Measures of Biological Variation},
  journal = {PLoS One},
  volume = {10(3)},
  pages = {},
  url = {http://dx.doi.org/10.1371/journal.pone.0115312}}

% (cited by 1) Since inexact common substring matching methods rely on underlying patterns used, we propose an efficient method to find the optimal pattern. We find that the overlapping complexity (OC) of a pattern is closely related to variance of the number of spaced-word matches var(N): low var(N) => low OC => high sensitivity of seed. To find the optimal pattern for word search, previous methods min. OC, we min. var(N) efficiently using an improved hill-climbing alg.. Thm. are proved.
@misc{HahnACUL2015,
  author = {Hahn, L. and Leimeister, C.-A. and Morgenstern, B.},
  title = {{RasBhari}: optimizing spaced seeds for database searching, read mapping and alignment-free sequence comparison},
  howpublished = {Archive of Cornell University Library},
  year = {2015},
  month = {Nov},
  url = {arXiv:1511.04001v1}}

% (2 citations) A standard approach to classifying sets of genomes is to calculate their pairwise distances. This is difficult for large samples. This paper proposes an accurate and efficient algorithm for computing the evolutionary distances between closely related genomes. Our distance measure is based on ungapped local alignments that we anchor through pairs of maximal unique matches of a minimum length. More specifically, given a reference seq. S and a query seq. Q, we search for equal distant anchors in S that matches anchors in Q. Equal distant anchors are anchor paires (matchQ1, matchQ2) and (matchS1, matchS2) s.t. subseq. "matchS1 mismatchS matchS2" in S matches subseq. "matchQ1 mismatchQ matchQ2" in Q in the sense that matchS1==matchQ1, matchS2==matchQ2, |mismatchQ|==|mismatchS|. andi (ANchor DIstances) is #mismatch/#(match1 mismatch match2). Efficient implementation is also described.
@article{HauboldB2015,
  author = {Haubold, B. and Kl\"{o}tzl, F. and Pfaffelhuber, P.},
  year = {2015},
  title = {andi: fast and accurate estimation of evolutionary distances between closely related genomes},
  journal = {Bioinformatics},
  volume = {31(8)},
  pages = {1169--1175},
  url = {http://dx.doi.org/10.1093/bioinformatics/btu815}}
 
% (cited by 2) This paper pro- poses a novel ensemble feature selection algorithm, robust twin boosting feature selection (RTBFS), which is robust to label noise in omics data: Alg1 line15-16.
@article{HeIS2015,
  author = {He, S. and Chen, H. and Zhu, Z. and Ward, D. G. and Cooper, H. J. and Viant, M. R.  and Heath, J. K. and Yao, X.},
  year = {2015},
  title = {Robust twin boosting for feature selection from high-dimensional omics data with label noise},
  journal = {Information Sciences},
  volume = {291},
  pages = {1--18},
  url = {http://dx.doi.org/10.1016/j.ins.2014.08.048}}

@inproceedings{HerbsterANIPS2015,
  author = {Herbster, M. and Pasteris, S. and Ghosh, S.},
  year = {2015},
  title = {Online Prediction at the Limit of Zero Temperature},
  booktitle = {Advances in Neural Information Processing Systems},
  volume = {},
  pages = {2917--2925},
  url = {http://www0.cs.ucl.ac.uk/staff/M.Herbster/pubs/cold-20-long.pdf}}

% (cited by 17) The paper reviews measures for hierarchical classification. 1) Main dimensions: D1 for labels (single-multi-label); D2 for structure (tree or DAG); D3 for targets in structure (leaf or any nodes). 2) General problems during loss calculation: pairing (how to pair predicted and true labels); distance-measure (how to calculate err). Different cases of err: over-/under-specialisation (predicted/true class is a descendant of the true/predicted class); alternative path (more than one path connect the predicted and true classes); long distance (the predicted and true classes are far away). 3) Intro. two novel measures: pair-based measure Multi-label Graph Induced Accuracy (MGIA), in which each class is allowed to participate in more than one pair; set-based measure based on the hierarchical versions of precision, recall and F1, that adds all the ancestors of the predicted and true classes. 4) Case study: apply various measures to selected cases to demonstrate their pros and cons. 5) Performance evaluation on 3 real world datasets.
@article{KosmopoulosDMKD2015,
  author = {Kosmopoulos, A. and Partalas, I. and Gaussier, E. and Paliouras, G. and Androutsopoulos, I.},
  year = {2015},
  title = {Evaluation measures for hierarchical classification: a unified view and novel approaches},
  journal = {Data Mining and Knowledge Discovery},
  volume = {29(3)},
  pages = {820--865},
  url = {https://dx.doi.org/10.1007/s10618-014-0382-x}}

% (cited by 3) Probab. topic modelling aims to discover topics from a set of documents using a generative model: P(topic|word)=... When applied to genome seq. analysis, a corpus is a set of document/genomes, a topic is a group of recurring themes/taxa, a word is a k-mer. 
@article{LaBB2015,
  author = {La Rosa, M. and Fiannaca, A. and Rizzo, R. and Urso, A.},
  year = {2015},
  title = {Probabilistic topic modeling for the analysis and classification of genomic sequences},
  journal = {BMC Bioinformatics},
  volume = {16(Suppl 6):S2},
  pages = {}}
 
% (cited by 80). The paper reveals that much of the performance gains of word embeddings are due to certain system design choices and hyperparameter optimizations, rather than the embedding algorithms themselves. The methods of hyperparameter optimizations can be transferred to traditional distributional models, yielding similar gains. In contrast to prior reports, we observe mostly local or insignificant performance differences between the methods, with no global advantage to any single approach over the others.
 @article{LevyTACL2015,
  author = {Levy, O. and Goldberg, Y. and Dagan, I.},
  year = {2015},
  title = {Improving Distributional Similarity with Lessons Learned from Word Embeddings},
  journal = {Transactions of the Association for Computational Linguistics},
  volume = {3},
  pages = {211--225},
  url = {https://tacl2013.cs.columbia.edu/ojs/index.php/tacl/article/view/570}}

% (Cited by 8) We provide a new perspective for skip-gram negative sampling (SGNS). We point out that SGNS is essentially a representation learning method, which learns to represent the co-occurrence vector for a word. Based on the representation learning view, SGNS is in fact an explicit matrix factorization (EMF) of the words? co-occurrence matrix. 
@inproceedings{LiIJCAI2015,
  author = {Li, Y. and Xu, L. and Tian, F. and Jiang, L. and Zhong, X. and Chen, E.},
  year = {2015},
  title = {Word Embedding Revisited: A New Representation Learning and Explicit Matrix Factorization Perspective},
  booktitle = {Proceedings of the 24th International Joint Conference on Artificial Intelligence},
  volume = {},
  pages = {3650--3656}}

% ( Cited by 41)
@article{LibbrechtNRG2015,
  author = {Libbrecht, M. W. and Noble, W. S.},
  year = {2015},
  title = {Machine learning applications in genetics and genomics},
  journal = {Nature Reviews Genetics},
  volume = {16},
  pages = {321--332},
  url = {http://dx.doi.org/10.1038/nrg3920}}
 
% http://annals.org/article.aspx?articleid=2434624
@article{LipsitchAIM2015,
  author = {Lipsitch, M. and Esvelt, K. and Inglesby, T.},
  year = {2015},
  title = {Calls for Caution in Genome Engineering Should Be a Model for Similar Dialogue on Pandemic Pathogen Research},
  journal = {Annals of Internal Medicine},
  volume = {},
  pages = {}}

% (Cited by 34)
@article{LiuMB2015,
  author = {Liu, B. and Fang, L. and Chen, J. and Liu, F. and Wang, X.},
  year = {2015},
  title = {miRNA-dis: microRNA precursor identification based on distance structure status pairs},
  journal = {Molecular BioSystems},
  volume = {11(4)},
  pages = {1194--1204},
  url = {http://dx.doi.org/10.1039/c5mb00050e}}

% (Cited by 4) \cite{LeimeisterB2014a} shows advantages using multiple spaced-word, this paper extends it by proposing a new pairwise distance based on a probab. model of DNA evolution. We estimate the evolutionary dist. b/t two DNA seq. using the number N of (spaced) word matches b/t them, and show that this distance is more accurate than others used in alignment-free methods. In addition, we calculate the var(N), and show that it is smaller for spaced words than for contiguous words and that it is further reduced with multiple patterns.
@article{MorgensternAMB2015,
  author = {Morgenstern, B. and Zhu, B. and Horwege, S. and Leimeister, C. A.},
  year = {2015},
  title = {Estimating evolutionary distances between genomic sequences from spaced-word matches},
  journal = {Algorithms for Molecular Biology},
  volume = {10(5)},
  pages = {}}
  
% (cited by 9) The paper intro Mince, a software implements a reference-free compression method. The compression methods works as follows: construct buckets using observed k-mer in a seq and name the bucket with that; allocate a new seq. to the bucket that share most common k-mers with it (eq1); encode the seq with the bucket name removed (FIg1); break down large buckets into smaller ones.
@article{PatroB2015,
  author = {Patro, R. and Kingsford, C.},
  year = {2015},
  title = {Data-dependent bucketing improves reference-free compression of sequencing reads},
  journal = {Bioinformatics},
  volume = {31(17)},
  pages = {2770--2777},
  url = {http://dx.doi.org/10.1093/bioinformatics/btv248}}

@inproceedings{RamaswamyICML2015,
  title={Convex calibrated surrogates for hierarchical classification},
  author={Ramaswamy, H. G. and Tewari, A. and Agarwal, S.},
  booktitle={Proceedings of International Conference on Machine Learning},
  year={2015},
   pages = {1852--1860},
   url = {http://jmlr.org/proceedings/papers/v37/ramaswamy15.html}}

% The paper proposes to choose training set using the three-step procedure to max. efficiency of alg.: 1) train using a small training set. 2) evaluate on testing set. 3) add misclassified samples to the training set and repeat 1).
@article{SaitoPO2015,
  author = {Saito, P. T. M. and Nakamura, R. Y. M. and Amorim, W. P. and Papa, J. P. and de Rezende, P. J. and Falc{\~a}so, A. X.},
  year = {2015},
  title = {Choosing the Most Effective Pattern Classification Model under Learning-Time Constraint},
  journal = {PLoS ONE},
  volume = {10(6)},
  pages = {}}

% Siara: Peter's review paper on the pros and cons of current virus classification methods.
% section titles. 1) Is a distance-based virus classification possible?: virus taxonomy primarily derives from biology; existing taxonomic categories have variable divergence thresholds; Virus genomes are not necessarily collinear; Virus genomes do not have a single evolutionary history; Sequence distances do not increase linearly over time; Distance distributions are biased by data abundance. 2) How can metagenomic sequence data be classified?: Technical deficiencies; Inability to detect novel virus families; Lack of information on host and other biological attributes; 3) The urge to classify. 
@article{SimmondsJGV2015,
  author = {Simmonds, P.},
  year = {2015},
  title = {Methods for virus classification and the challenge of incorporating metagenomic sequence data},
  journal = {Journal of General Virology},
  volume = {96(6)},
  pages = {1193--1206},
  url = {http://dx.doi.org/10.1099/vir.0.000016}}
  
@article{YinJTB2015,
  author = {Yin, C. and Yau, S. S.},
  year = {2015},
  month = {October},
  title = {An improved model for whole genome phylogenetic analysis by {F}ourier transform},
  journal = {Journal of Theoretical Biology},
  volume = {382},
  pages = {99--110},
  url = {http://dx.doi.org/10.1016/j.jtbi.2015.06.033}}

% (4 citations) use CVTree3 (improved version of \cite{XuNAR2009}) to compare phylogenetic trees reconstructed using CVTree and 16S rRNA.
@article{ZuoL2015,
  author = {Zuo, G. and Xu, Z. and Hao, B.},
  year = {2015},
  title = {Phylogeny and taxonomy of {A}rchaea: A comparison of the whole-genome-based {CVTree} approach with 16{S} {rRNA} sequence analysis},
  journal = {Life (Basel)},
  volume = {5(1)},
  pages = {949--968}}

% (Cited by 6)
@article{AggarwalaNG2016,
  author = {Aggarwala, V. and Voight, B. F.},
  year = {2016},
  title = {An expanded sequence context model broadly explains variability in polymorphism levels across the human genome},
  journal = {Nature Genetics},
  volume = {48(4)},
  pages = {349--355},
  url = {http://dx.doi.org/10.1038/ng.3511}}
   
@misc{AsgariACUL2016,
   title={Comparing fifty natural languages and twelve genetic languages using word embedding language divergence (weld) as a quantitative measure of language distance},
   year={2016},
   author={Asgari, Ehsaneddin and Mofrad, Mohammad RK},
   howpublished = {Archive of Cornell University Library},
   url = {http://arxiv.org/abs/1604.08561}}

@article{AurellPB2016,
  author = {Aurell, E. and Innocenti, N. and Zhou, H.-J.},
  year = {2016},
  title = {The bulk and the tail of minimal absent words in genome sequences},
  journal = {Physical Biology},
  volume = {13(2)},
  pages = {},
  url = {http://dx.doi.org/10.1088/1478-3975/13/2/026004}}

@article{BonniciN2016,
  author = {Bonnici, V. and Manca, V.},
  year = {2016},
  title = {Informational laws of genome structures},
  journal = {Nature},
  volume = {6(28840)},
  pages = {},
  url = {http://dx.doi.org/10.1038/srep28840}}

% This paper seeks explanations of the high rate of virus gene overlapping. Our findings undermine the compression theory, instead, we propose that gene novelty and evolution exploration offer better explanations to size constraints and gene overlapping in all viruses.
@article{BrandesBD2016,
  author = {Brandes, N. and Linial, M.},
  year = {2016},
  title = {Gene overlapping and size constraints in the viral world},
  journal = {Biology Direct},
  volume = {11(26)},
  pages = {},
  url = {http://dx.doi.org/10.1186/s13062-016-0128-3}}

% The main problem of 1-vs-rest strategy is that the number of samples of the one class is much smaller than that of samples of the class rest, which is more severe as the number of classes incr., leading to a biased classifier. The paper proposes a solution that generates a balanced subset for the rest class (Alg 1) where every other class is present in rest class.
@article{ChmielnickiIJAMCS2016,
  author = {Chmielnicki, W. and St\k{a}por, K.},
  year = {2016},
  title = {Using the one-versus-rest strategy with samples balancing to improve pairwise coupling classification},
  journal = {International Journal of Applied Mathematics and Computer Science},
  volume = {26(1)},
  pages = {191--201},
  url = {https://dx.doi.org/10.1515/amcs-2016-0013}}

% (cited by 4)
@inproceedings{DalviICWSDM2016,
  title={Hierarchical semi-supervised classification with incomplete class hierarchies},
  author={Dalvi, B. and Mishra, A. and Cohen, W. W.},
  booktitle={Proceedings of the 9th ACM International Conference on Web Search and Data Mining},
  pages={193--202},
  year={2016},
  url = {http://dx.doi.org/10.1145/2835776.2835810}}
  
% We aim to determine which biological features best characterized viruses that can achieve sustained human-to-human transmission. The variables analyzed were as follows: taxonomic classification; genome length, type, and segmentation; the presence or absence of an outer envelope; recombination frequency; duration of infection; host mortality; and whether or not a virus exhibits vector-borne transmission. This comparative analysis revealed multiple strong associations. We determined that viruses with low host mortality, that establish long-term chronic infections, and that are nonsegmented, nonenveloped, and, most importantly, not transmitted by vectors were more likely to be transmissible among humans. In contrast, variables including genome length, genome type, and recombination frequency had little predictive power. (Fig3 is a summary)
% The probability of human-to-human transmission was increased by low host mortality and the ability to survive in the host for an extended time, both of which allow a virus more time to spread. A good example of this is polyomaviruses -- a family of viruses that infect humans but which rarely cause symptoms or illness. In contrast, viruses that possess a particular structure called an 'envelope' seem less able to emerge in humans because they are more easily degradable and not environmentally stable. In the same way, viruses that are transmitted by insect vectors, such as mosquitoes, are also less likely to spread among humans. So, although diseases like dengue and Zika have received a great deal of attention, they are very much the exception rather than the rule.
@article{GeogheganPNAS2016,
  author = {Geoghegan, J. L. and Senior, A. M. and Di Giallonardo, F. and Holmes, E. C.},
  year = {2016},
  title = {Virological factors that increase the transmissibility of emerging human viruses},
  journal = {Proceedings of the National Academy of Sciences},
  volume = {113(15)},
  pages = {4170--4175},
  url = {http://dx.doi.org/10.1073/pnas.1521582113}}
  
@article{HosseiniI2016,
  author = {Hosseini, M. and Pratas, D. and Pinho, A. J.},
  year = {2016},
  title = {A Survey on Data Compression Methods for Biological Sequences},
  journal = {Information},
  volume = {7(56)},
  pages = {},
  url = {http://dx.doi.org/10.3390/info7040056}}
  
% The author proposes a method of combining the Hausdorff distances of the 5-mer counting vectors and natural vectors which achieves the best classification without cutting off any sample. Using the proposed method to predict the taxonomic labels for the 2363 NCBI reference viral genomes dataset, the accuracy rates are 96.95%, 94.37%, 99.41% and 93.82% for the Baltimore, family, subfamily, and genus labels, respectively. We further applied the proposed method to 48 isolates of the influenza A H7N9 viruses which have eight segments. The paper studies the performance of different distance measures, doesn't compare the performance of kmer counts and NV.
@article{HuangJTB2016,
  author = {Huang, H.-H.},
  year = {2016},
  title = {An ensemble distance measure of k-mer and Natural Vector for the phylogenetic analysis of multiple-segmented viruses},
  journal = {Journal of Theoretical Biology},
  volume = {398},
  pages = {136--144},
  url = {http://dx.doi.org/10.1016/j.jtbi.2016.03.004}}

% This paper calls  to vindicate Acytota as a kingdom of life, by reviewing various aspects of Acytota (genomes and life styles, the dominance of transposable elements, evolutionary influence on other life forms).
% Acytota includes satellites, plasmids, transposable elements, viroids and viruses, all outside the conventional tree of life but satisfying most life definitions. 
@article{KejnovskyMGE2016,
  author = {Kejnovsky, E. and Trifonov, E. N.},
  year = {2016},
  title = {Horizontal transfer - imperative mission of acellular life forms, Acytota},
  journal = {Mobile Genetic Elements},
  volume = {6(2)},
  pages = {},
  url = {http://dx.doi.org/10.1080/2159256X.2016.1154636}}

@misc{KimothiACUL2016,
  title={Distributed Representations for Biological Sequence Analysis},
  author={Kimothi, Dhananjay and Soni, Akshay and Biyani, Pravesh and Hogan, James M},
  howpublished = {Archive of Cornell University Library},
  year={2016},
  url = {http://arxiv.org/abs/1608.05949}}
  
@article{KumarIS2016,
  author = {Kumar, R. and Mishra, B. K. and Lahiri, T. and Kumar, G. and Kumar, N. and Gupta, R. and Pal, M. K.},
  year = {2016},
  title = {PCV: An Alignment Free Method for Finding Homologous Nucleotide Sequences and its Application in Phylogenetic Study},
  journal = {Interdisciplinary Sciences},
  volume = {},
  pages = {1--11},
  url = {http://dx.doi.org/10.1007/s12539-015-0136-5}}

% (Cited by 56)
@article{LiuB2016,
  author = {Liu, B. and Fang, L. and Long, R. and Lan, X. and Chou, K. C.},
  year = {2016},
  title = {iEnhancer-2L: a two-layer predictor for identifying enhancers and their strength by pseudo k-tuple nucleotide composition},
  journal = {Bioinformaitcs},
  volume = {32(3)},
  pages = {362--369},
  url = {http://dx.doi.org/10.1093/bioinformatics/btv604}}
  
  % preview.
@article{MurrayPO2016,
  author = {Murray, K. D. and Webers, C. and Ong, C. S. and Borevitz, J. O. and Warthmann, N.},
  year = {2016},
  title = {{kWIP}: The k-mer Weighted Inner Product, a de novo Estimator of Genetic Similarity},
  journal = {PLoS ONE},
  volume = {preview},
  pages = {},
  url = {https://doi.org/10.1101/075481}}
  
% In this Review, we discuss recent studies that examined the mechanisms and outcomes of reassortment for three well-studied viral families -- Cystoviridae, Orthomyxoviridae and Reoviridae -- and discuss how these findings provide new perspectives on the replication and evolution of segmented RNA viruses. Fig1. illustrates difference b/t reassortment, sexual reproduction and recombination.
% Saira:  Last week's proposal for predicting the taxon of a segmented virus was to engineer the input vector so that it is compatible with Nicole's machinery: construct a k-mer count feature vector from all the segments.  Another option is to treat each segment as if it were a non-segmented virus, make a prediction using the machinery, and then use a majority vote to make a final prediction for the virus. That is, we treat a segmented virus as simply a bag-of-non-segmented viruses, an assumption consistent with one theory for the origin of segmented virus (Fig1). Table1 should be useful when analysing results.
@article{McDonaldNRM2016,
  author = {McDonald, S. M. and Nelson, M. I. and Turner, P. E.  and Patton, J. T.},
  year = {2016},
  title = {Reassortment in segmented RNA viruses: mechanisms and outcomes},
  journal = {Nature Reviews Microbiology},
  volume = {14},
  pages = {448--460},
  url = {http://dx.doi.org/10.1038/nrmicro.2016.46}}

% We find that 1) two metrics of virion size (i.e. virion volume and genome length) decrease by about 55-fold as the temperature of occurrence increases from 0 to 408C; 2) gene overlap increases exponentially with temperature, such that smaller viruses have proportionally greater gene overlap at higher temperatures. These results indicate dsDNA virus size increases with environmental temperature in much the same way as the cell or genome size of many host species.
@article{NifongBL2016,
  author = {Nifong, R. L. and Gillooly, J. F.},
  year = {2016},
  title = {Temperature effects on virion volume and genome length in dsDNA viruses},
  journal = {Biology Letters},
  volume = {12(3)},
  pages = {},
  url = {http://dx.doi.org/10.1098/rsbl.2016.0023}}

@inbook{OnoderaSPIR2016,
author = {Onodera, T. and Shibuya, T.},
editor = {Inenaga, S. and Sadakane, K. and Sakai, T.},
title = {Fast Classification of Protein Structures by an Alignment-Free Kernel},
bookTitle = {String Processing and Information Retrieval: 23rd International Symposium}, 
year = {2016},
publisher = {Springer International Publishing},
address = {Cham},
volume = {9954},
pages = {68--79},
isbn = {978-3-319-46049-9},
url = {http://dx.doi.org/10.1007/978-3-319-46049-9_7}}

@PhdThesis{PratasThesis2016,
author = {Pratas, D.},
title = {Compression and analysis of genomic data},
school = {Universidade de Aveiro},
year = {2016},
OPTkey = {•},
OPTtype = {PhD Thesis},
OPTaddress = {•},
OPTmonth = {•},
OPTnote = {•},
OPTannote = {•}}
  
@article{RahmanBRN2016,
  author = {Rahman, M. S. and Alatabbi, A. and Athar, T. and Crochemore, M. and Rahman, M. S.},
  year = {2016},
  title = {Absent words and the (dis)similarity analysis of DNA sequences: an experimental study},
  journal = {BMC Research Notes},
  volume = {9(186)},
  pages = {},
  url = {http://dx.doi.org/10.1186/s13104-016-1972-z}}

@article{SardarazJBCB2016,
  author = {Sardaraz, M. and Tahir, M. and Ikram, A. A.},
  year = {2016},
  title = {Advances in high throughput DNA sequence data compression},
  journal = {Journal of Bioinformatics and Computational Biology},
  volume = {14(3)},
  pages = {},
  url = {http://dx.doi.org/10.1142/S0219720016300021}}

% This paper intro a strategy called Learning using Unselected Features (LUFe) that allows selected and unselected features to serve different functions in classification (eq3 and Alg1). Experiments show that the method can improve classification performance, performance improvement is consistent across different feature selection methods.
@inproceedings{TaylorIJCAI2016,
    author = {Taylor, J. G. and Sharmanska, V. and Kersting, K. and Weir, D. and Quadrianto, N.},
    title = {Learning Using Unselected Features (LUFe)},
    booktitle = {Proceedings of the 25th International Joint Conference on Artificial Intelligence},
    year = {2016},
    pages = {2060--2066}}
    
 %This review suggests to introduce acellular organisms, Acytota, as an additional kingdom of life. Acytota are indispensable players in cellular life and its evolution. The six traditional kingdoms (Cytota) and Acytota together complete the classification of the biological world (Biota), leaving nothing beyond.
@article{TrifonovJBSD2016,
  author = {Trifonov, E. N. and Kejnovsky, E.},
  year = {2016},
  title = {Acytota - associated kingdom of neglected life},
  journal = {Journal of Biomolecular Structure and Dynamics},
  volume = {34(8)},
  pages = {1641--1648},
  url = {https://dx.doi.org/10.1080/07391102.2015.1086959}}

@article{VanJGV2016,
  title={Impact of the biased nucleotide composition of viral RNA genomes on RNA structure and codon usage},
  author={van Hemert, Formijn and van der Kuyl, Antoinette C and Berkhout, Ben},
  journal={Journal of General Virology},
  volume={97},
  number={10},
  pages={2608--2619},
  year={2016},
  url={https://dx.doi.org/10.1099/jgv.0.000579},
  publisher={Microbiology Society}}

@article{KaurIJARCS2017,
  title={Comparison of Different Sequence Alignment Methods-A Survey},
  author={Kaur, Yadvir and Sohi, Neelofar},
  year={2017},
  journal={International Journal of Advanced Research in Computer Science},
  volume={8(5)},
  pages = {2307--2311},
  url = {http://dx.doi.org/10.26483/ijarcs.v8i5.3916}}

@inproceedings{kimothi2017metric,
  title={Metric learning on biological sequence embeddings},
  author={Kimothi, Dhananjay and Shukla, Ankita and Biyani, Pravesh and Anand, Saket and Hogan, James M},
  booktitle={Signal Processing Advances in Wireless Communications (SPAWC), 2017 IEEE 18th International Workshop on},
  pages={1--5},
  year={2017},
  organization={IEEE},
  url={https://doi.org/10.1109/SPAWC.2017.8227769}}
  
 @article{LeimeisterB2017,
  title={Fast and accurate phylogeny reconstruction using filtered spaced-word matches},
  author={Leimeister, Chris-Andr{\'e} and Sohrabi-Jahromi, Salma and Morgenstern, Burkhard},
  journal={Bioinformatics},
  volume={33},
  number={7},
  pages={971--979},
  year={2017},
  publisher={Oxford University Press},
  url={https://doi.org/10.1093/bioinformatics/btw776}}

@article{NgACUL2017,
  title={dna2vec: Consistent vector representations of variable-length k-mers},
  author={Ng, Patrick},
  year={2017},
  howpublished = {Archive of Cornell University Library},
  month = {Sep},
  url = {http://arxiv.org/abs/1701.06279}}

@article{SimmondsNRM2017,
  title={Consensus statement: Virus taxonomy in the age of metagenomics},
  author={Simmonds, Peter and Adams, Mike J and Benk{\H{o}}, M{\'a}ria and Breitbart, Mya and Brister, J Rodney and Carstens, Eric B and Davison, Andrew J and Delwart, Eric and Gorbalenya, Alexander E and Harrach, Bal{\'a}zs and others},
  journal={Nature Reviews Microbiology},
  year={2017},
  volume={15},
  pages = {161--168}, 
  url = {http://dx.doi.org/10.1038/nrmicro.2016.177},
  publisher={Nature Publishing Group}}

@article{ZhangSR2017,
  title={Viral phylogenomics using an alignment-free method: A three-step approach to determine optimal length of k-mer},
  author={Zhang, Qian and Jun, Se-Ran and Leuze, Michael and Ussery, David and Nookaew, Intawat},
  journal={Scientific reports},
  volume={7},
  pages={40712},
  year={2017},
  publisher={Nature Publishing Group,
  url={http://dx.doi.org/10.1038/srep40712}}}

@article{asgari2018nucleotide,
  title={Nucleotide-pair encoding of 16S rRNA sequences for host phenotype and biomarker detection},
  author={Asgari, Ehsaneddin and M{\"u}nch, Philipp C and Lesker, Till R and McHardy, Alice Carolyn and Mofrad, Mohammad RK},
  journal={bioRxiv},
  pages={334722},
  year={2018},
  publisher={Cold Spring Harbor Laboratory},
  url={https://doi.org/10.1101/334722}}
  
@article{yang2018learned,
  title={Learned protein embeddings for machine learning},
  author={Yang, Kevin K and Wu, Zachary and Bedbrook, Claire N and Arnold, Frances H},
  journal={Bioinformatics},
  volume={1},
  pages={7},
  year={2018},
  publisher={Oxford University Press},
  url={https://doi.org/10.1093/bioinformatics/bty178}}

%%%%%%%%%%%%%%%% Sequence analysis %%%%%%%%%%%%%%%%
% wikipedia provides an overview of alignment-free methods https://en.wikipedia.org/wiki/Alignment-free_sequence_analysis

%%%%%%%%%%%%%%%% Genome dataset %%%%%%%%%%%%%%%%
% http://www.ebi.ac.uk/genomes/virus.html is a UK virus genome database.
% http://www.ncbi.nlm.nih.gov/genome/viruses/ is NCBI virus genome database, lists of genomes by organism can be browsed http://www.ncbi.nlm.nih.gov/genome/browse/, general guideline on how to retrieve data http://www.ncbi.nlm.nih.gov/guide/howto/dwn-records/ and for GenBank http://www.ncbi.nlm.nih.gov/genbank/. Genome data files can be dowloaded from ftp://ftp.ncbi.nlm.nih.gov/genomes/Viruses/ by clicking on the folder or using command line following instructions in http://www.ensembl.org/info/data/ftp/index.html. The file all.fna.tar.gz contains gemone sequences for all viruses in the database in FASTA format. Files in all.gbk.tar.gz are the same as webpage (one e.g. of virus webpage http://www.ncbi.nlm.nih.gov/nuccore/NC_018874.1?report=genbank&log$=seqview), which contain all info of an organism. Abbr. and table format are described http://www.insdc.org/files/feature_table.html, can be useful when write parser. More generally, NCBI database can be retrieved using Entrez Global Query Cross-Database Search System by typing queries as url. Info. will then appear in XML format. More tutorials see book http://www.ncbi.nlm.nih.gov/books/NBK25501/. 

% given a list of accession numbers (one in each line) in a txt file, retrieve the page of virus which contains link to genome seq. but need further code to parse XML file: http://www.ncbi.nlm.nih.gov/sites/batchentrez?db=Nucleotide
% There are several packages that use Entrez to retrieve data in XML format, parse XML files, and then extract useful info. that can be used for certain purposes. bioconductor packages: http://www.bioconductor.org/packages/release/bioc/html/biomaRt.html, http://www.bioconductor.org/packages/release/bioc/html/genomes.html
% R interfaces to NCBI's EUtils: https://cran.r-project.org/web/packages/rentrez/, https://cran.r-project.org/web/packages/reutils/

% ICTV Rules of Orthography, How to write virus names: http://www.ictvonline.org/virusorthography.asp

% virus host ranges are downloaded separately from http://www.ncbi.nlm.nih.gov/genome/browse/
@misc{ftpNCBIVirusGenome,
      title = {{NCBI} FTP site},
      month = {September},
      year = {2015},
      note = {Retrieved September 18, 2015, from ftp://ftp.ncbi.nlm.nih.gov/genomes/Viruses/}}
      
%%%%%%%%%%%%%%%% Software %%%%%%%%%%%%%%%%
% Open source software for bioinformatics https://www.bioconductor.org/
% We may contribute to bioconductor, so use R. Useful resources http://www.revolutionanalytics.com/r-language-resources, https://www.r-project.org/; summary of R packages for clustering https://cran.r-project.org/web/views/Cluster.html
% SVN tutorial svnbook.red-bean.com
@misc{r,
      title = {The R Project for Statistical Computing},
      month = {July},
      year = {2015},
      note = {Retrieved July 20, 2015, from https://www.r-project.org}}

@misc{Rclass,
      title = {class: Functions for classification},
      month ={Augest},
      year = {2015},
      note = {Retrieved Augest 11, 2015, from https://cran.r-project.org/web/packages/class/index.html}}

@misc{Re1071,
      title = {e1071: Misc functions of the Department of Statistics, Probability Theory Group (formerly: E1071), TU Wien},
      month ={Augest},
      year = {2015},
      note = {Retrieved Augest 27, 2015, from https://cran.r-project.org/web/packages/e1071/index.html}}
      
@misc{WangCode,
      title = {Genome sequence-based virus taxonomy using machine learning},
      month = {October},
      year = {2017},
      note = {Retrieved October 1, 2017, from https://github.com/TingtingWang2011/VirusTaxonomy}}

@misc{Rggtern,
      title = {ggtern: An Extension to 'ggplot2', for the Creation of Ternary Diagrams},
      month = {May},
      year = {2015},
      note = {Retrieved November 19,  2015, from https://cran.r-project.org/web/packages/ggtern/index.html}}

@misc{Rgraphics,
      title = {The R graphics package},
      month = {May},
      year = {2015},
      note = {Retrieved November 19,  2015, from https://stat.ethz.ch/R-manual/R-devel/library/graphics/html/00Index.html}}

@misc{RpenalizedSVM,
      title = {penalizedSVM: Feature Selection SVM using penalty functions},
      month ={October},
      year = {2012},
      note = {Retrieved May 18,  2016, from https://cran.r-project.org/web/packages/penalizedSVM/index.html}}

@misc{RrandomForest,
      title = {randomForest: Breiman and Cutler's random forests for classification and regression},
      month = {October},
      year = {2015},
      note = {Retrieved October 6,  2015, from https://cran.r-project.org/web/packages/randomForest/index.html}}
            
@misc{Rtsne,
      title = {Rtsne: T-distributed stochastic neighbor embedding using Barnes-Hut implementation},
      month = {May},
      year = {2015},
      note = {Retrieved November 19,  2015, from https://cran.r-project.org/web/packages/Rtsne/index.html}}

@misc{LZMA,
      title = {A Quick Benchmark: Gzip vs. Bzip2 vs. LZMA},
      month = {May},
      year = {2015},
      note = {Retrieved May 19,  2016, from https://tukaani.org/lzma/benchmarks.html}}

%%%%%%%%%%%%%%%% Preterm birth %%%%%%%%%%%%%%%%
% http://www.ncbi.nlm.nih.gov/pmc/articles/PMC4276651/
% paper from Saira.
% A long paper reviews public health exposome -- a universal exposure tracking framework for integrating complex relationships between exogenous and endogenous exposures across the lifespan from conception to death. Its ayalitic approaches, implications and limitations.
@article{JuarezIJERPH2014,
  author = {Juarez, P. D. and Matthews-Juarez, P. and Hood, D. B. and Im, W. and Levine, R. S. and Kilbourne, B. J. and Langston, M. A. and Al-Hamdan, M. Z. and Crosson, W. L. and Estes, M. G. and Estes, S. M. and Agboto, V. K. and Robinson, P. and Wilson, S. and Lichtveld, M. Y.},
  year = {2014},
  title = {The public health exposome: a population-based, exposure science approach to health disparities},
  journal = {International Journal of Environmental Research and Public Health},
  volume = {11(12)},
  pages = {12866--12895}}
 
% http://www.mdpi.com/1660-4601/11/12/12346
% paper from Penny.
% Using data from PHE database and a bata-driven approach to explore causes of preterm birth rates.
@article{KershenbaumIJERPH2014,
  author = {Kershenbaum, A. D. and Langston, M. A. and Levine, R. S. and Saxton, A. M. and Oyana, T. J. and Kilbourne, B. J. and Rogers, G. L. and Gittner, L. S. and Baktash, S. H. and Matthews-Juarez, P. and Juarez, P. D.},
  year = {2014},
  title = {Exploration of preterm birth rates using the public health exposome database and computational analysis methods},
  journal = {International Journal of Environmental Research and Public Health},
  volume = {11(12)},
  pages = {12346--12366}}

%%%%%%%%%%%%%%%% Latex %%%%%%%%%%%%%%%%
% special symbols: https://en.wikipedia.org/wiki/Wikipedia:LaTeX_symbols
% bullet points: https://www.sharelatex.com/learn/Lists
% bib management: https://en.wikibooks.org/wiki/LaTeX/Bibliography_Management
% book: https://books.google.co.uk/books?id=hRhlAwAAQBAJ&pg=PA54&lpg=PA54&dq=\DisableLigatures&source=bl&ots=7Jqn2tLkQk&sig=VTqq7pqo70GgCADdYcp_mJIe154&hl=en&sa=X&ved=0CEkQ6AEwBWoVChMIjdCmm8K2yAIVhL0aCh3FdgvH#v=onepage&q=.bst&f=false

%%%%%%%%%%%%%%%% To read %%%%%%%%%%%%%%%%
% Saira: This article will help you not only when writing your paper but also when preparing the material for our collaborators -- in fact, research in general.
%http://lcav.epfl.ch/reproducible_research
%http://infoscience.epfl.ch/record/136640/files/VandewalleKV09.pdf
%Reproducible Research in Signal Processing [What, why, and how], Patrick Vandewalle et a.
%http://journals.plos.org/ploscompbiol/article?id=10.1371/journal.pcbi.1003285
%Ten Simple Rules for Reproducible Computational Research
%http://software.ac.uk/so-exactly-what-software-did-you-use
%How to cite and describe software
%https://shirleywho.wordpress.com/2008/09/30/how-to-write-a-bioinformatics-research-paper/
%How to write a bioinformatics research paper
%http://bioinformaticsclub.blogspot.com/2012/02/writing-research-papers-writing-is-easy.html
%How to write Research Papers ~ Bioinformatics Club

% Saira: these papers pertain to k-mers.
%http://www.ncbi.nlm.nih.gov/pubmed/26535114
% The khmer software package: enabling efficient nucleotide sequence analysis
%http://www.ncbi.nlm.nih.gov/pubmed/21217122/
% A fast, lock-free approach for efficient parallel counting ofoccurrences of k-mers.
%http://www.ncbi.nlm.nih.gov/pubmed/26640690
% GenomeTester4: a toolkit for performing basic set operations - union, intersection and complement on k-mer lists.

% Saira: Since the pattern of points in the tSNE map depends on the random number generated by R, the colour-coded scatterplots are an important part of results, and we want to avoid over-interpreting the plots, take a look at this paper (it includes some practical tips),
% http://perso.uclouvain.be/michel.verleysen/papers/vamp13fgf.pdf
% Stability comparison of dimensionality reduction techniques attending to data and parameter variations

% Saira: The paper is relevant now (an application of the t-SNE algorithm to embed high-dimensional vectors derived from protein sequences to 2D) and in the future when thinking about string kernels and other alignment free methods. The authors use a Skip-gram neural network -- the topic of deep learning is on our cards too.
% http://www.ncbi.nlm.nih.gov/pmc/articles/PMC4640716/
% Continuous Distributed Representation of Biological Sequences for Deep Proteomics and Genomics

% Saira: Depending on what Mark thinks, one natural next step after this paper might be string kernels, used here in a different but relevant context,
%https://www.sec.in.tum.de/assets/Uploads/nss2013.pfohetal.pdf
% Leveraging String Kernels for Malware Detection

